The clustering of galaxies in the SDSS-III Baryon Oscillation Spectroscopic Survey: RSD measurement from the LOS-dependent power spectrum of DR12 BOSS galaxies

We measure and analyse the clustering of the Baryon Oscillation Spectroscopic Survey (BOSS) relative to the line-of-sight (LOS), for LOWZ and CMASS galaxy samples drawn from the final Data Release 12 (DR12). The LOWZ sample contains 361\,762 galaxies with an effective redshift of $z_{\rm lowz}=0.32$, and the CMASS sample 777\,202 galaxies with an effective redshift of $z_{\rm cmass}=0.57$. From the power spectrum monopole and quadrupole moments around the LOS, we measure the growth of structure parameter $f$ times the amplitude of dark matter density fluctuations $\sigma_8$ by modeling the Redshift-Space Distortion signal. When the geometrical Alcock-Paczynski effect is also constrained from the same data, we find joint constraints on $f\sigma_8$, the product of the Hubble constant and the comoving sound horizon at the baryon drag epoch $H(z)r_s(z_d)$, and the angular distance parameter divided by the sound horizon $D_A(z)/r_s(z_d)$. We find $f(z_{\rm lowz})\sigma_8(z_{\rm lowz})=0.394\pm0.062$, $D_A(z_{\rm lowz})/r_s(z_d)=6.35\pm0.19$, $H(z_{\rm lowz})r_s(z_d)=(11.41\pm 0.56)\,{10^3\rm km}s^{-1}$ for the LOWZ sample, and $f(z_{\rm cmass})\sigma_8(z_{\rm cmass})=0.444\pm0.038$, $D_A(z_{\rm cmass})/r_s(z_d)=9.42\pm0.15$, $H(z_{\rm cmass})r_s(z_d)=(13.92 \pm 0.44)\, {10^3\rm km}s^{-1}$ for the CMASS sample. We find general agreement with previous BOSS DR11 measurements. Assuming the Hubble parameter and angular distance parameter are fixed at fiducial $\Lambda$CDM values, we find $f(z_{\rm lowz})\sigma_8(z_{\rm lowz})=0.485\pm0.044$ and $f(z_{\rm cmass})\sigma_8(z_{\rm cmass})=0.436\pm0.022$ for the LOWZ and CMASS samples, respectively.

==> plots/cosmology_dependence/cmass_cosmology_0293.txt <==
0.293 2.768077 -1.429289 2.083766 -0.232443 0.673758 0.986253 0.993691 1.010767 1.0201193775 5566


==> plots/cosmology_dependence/cmass_cosmology_0293_noAP.txt <==
0.293 2.755056 -1.474008 2.168263 -0.242676 0.676184 0.951017 1.000000 1.000000 1.0323230379 1449


==> plots/cosmology_dependence/cmass_cosmology_0310.txt <==
0.31 3.254234 1.054605 3.421637 -0.056810 0.597316 1.174418 0.986924 0.997556 0.8415377505 2917


==> plots/cosmology_dependence/cmass_cosmology_0310_noAP.txt <==
0.31  3.185798 0.656932 3.454152 -0.063833 0.615288 1.128488 1.000000 1.000000 0.8496795656 2126



==> plots/cosmology_dependence/cmass_cosmology_0332.txt <==
0.332 2.955065 -0.136427 2.025502 -0.082205 0.663572 1.036711 0.976374 0.981239 0.7939901796 7494

==> plots/cosmology_dependence/cmass_cosmology_0332_noAP.txt <==
0.332  2.900313 -0.096060 2.056739 -0.067747 0.691379 1.004752 1.000000 1.000000 0.8865180841 882



==> plots/cosmology_dependence/lowz_cosmology_0293.txt <==
0.293  2.327982 -1.245507 3.024336 -0.660907 0.838521 0.684073 1.057118 0.949532 0.6756373008 3004


==> plots/cosmology_dependence/lowz_cosmology_0293_noAP.txt <==
0.293 2.422645 -1.151144 2.369447 -0.544699 0.801821 0.854652 1.000000 1.000000 0.7473924149 1199


==> plots/cosmology_dependence/lowz_cosmology_0310.txt <==
0.31 2.388635 -0.714467 4.228154 -0.426020 0.849318 0.738295 1.039079 0.938092 0.6996610600 3604



==> plots/cosmology_dependence/lowz_cosmology_0310_noAP.txt <==
0.31  2.384873 -0.693860 4.272200 -0.409491 0.853394 0.917322 1.000000 1.000000 0.8018823719 779



==> plots/cosmology_dependence/lowz_cosmology_0332.txt <==
0.332  2.548217 -1.531307 3.020955 -0.585444 0.799953 0.708773 1.037631 0.909690 0.8550973883 590


==> plots/cosmology_dependence/lowz_cosmology_0332_noAP.txt <==
0.332 2.722357 -0.591891 2.166334 -0.274292 0.774216 0.921650 1.000000 1.000000 1.1047380508 1105


==> plots/cosmology_dependence/plot1.txt <==
set terminal postscript enhanced "Helvetica" 22
set output "cmass_cosmology.ps"
unset key
set xrange[.29:0.34]
set yrange[0.38:0.52]
set xtics( "0.293" 0.293, "0.31" 0.31, "0.332" 0.332) 
error1=0.0373
error2=0.021
set title "CMASS sample"
set ylabel "f{/Symbol s}_8"
set xlabel "{/Symbol W}_m"
p "cmass_cosmology_0293.txt" u 1:($6*$7*0.6564):(error1) w yerrorbars pt 5 ps 1.5 lc rgb "red" lt 1 lw 5, "cmass_cosmology_0310.txt" u 1:($6*$7*0.6304):(error1) w yerrorbars pt 5 ps 1.5 lc rgb "blue" lt 1 lw 5,"cmass_cosmology_0332.txt" u 1:($6*$7*0.6149):(error1) w yerrorbars pt 5 ps 1.5 lc rgb "green" lt 1 lw 5,  "cmass_cosmology_0293_noAP.txt" u ($1+0.001):($6*$7*0.6564):(error2) w yerrorbars pt 4 ps 1.5 lc rgb "red" lt 2 lw 5, "cmass_cosmology_0310_noAP.txt" u ($1+0.001):($6*$7*0.6304):(error2) w yerrorbars pt 4 ps 1.5 lc rgb "blue" lt 2 lw 5,"cmass_cosmology_0332_noAP.txt" u ($1+0.001):($6*$7*0.6149):(error2) w yerrorbars pt 4 ps 1.5 lc rgb "green" lt 2 lw 5, 0.473569 lt 3 lw 5 lc rgb "blue",  0.46975 lt 3 lw 5 lc rgb "red",  0.479 lt 3 lw 5 lc rgb "green"




==> plots/cosmology_dependence/plot1_new.txt <==
set terminal postscript enhanced "Helvetica" 22
set output "cmass_cosmology.ps"
unset key
set xrange[.29:0.34]

set multiplot
set size 1,0.333
set tmargin 0
set bmargin 1
set ylabel offset 0
set ylabel "f{/Symbol s}_8"
set xlabel "{/Symbol W}_m"
a=0
set xtics( "0.293" 0.293, "0.31" 0.31, "0.332" 0.332) 
set yrange[0.38:0.53]
error1=0.0373
error2=0.021

p "cmass_cosmology_0293.txt" u 1:($6*$7*0.6564):(error1) w yerrorbars pt 5 ps 1.5 lc rgb "red" lt 1 lw 5, "cmass_cosmology_0310.txt" u 1:($6*$7*0.6304):(error1) w yerrorbars pt 5 ps 1.5 lc rgb "blue" lt 1 lw 5,"cmass_cosmology_0332.txt" u 1:($6*$7*0.6149):(error1) w yerrorbars pt 5 ps 1.5 lc rgb "green" lt 1 lw 5,  "cmass_cosmology_0293_noAP.txt" u ($1+0.001):($6*$7*0.6564):(error2) w yerrorbars pt 4 ps 1.5 lc rgb "red" lt 2 lw 5, "cmass_cosmology_0310_noAP.txt" u ($1+0.001):($6*$7*0.6304):(error2) w yerrorbars pt 4 ps 1.5 lc rgb "blue" lt 2 lw 5,"cmass_cosmology_0332_noAP.txt" u ($1+0.001):($6*$7*0.6149):(error2) w yerrorbars pt 4 ps 1.5 lc rgb "green" lt 2 lw 5, 0.473569 lt 3 lw 5 lc rgb "blue",  0.46975 lt 3 lw 5 lc rgb "red",  0.479 lt 3 lw 5 lc rgb "green"

unset label
set tmargin 0
set bmargin 0
set autoscale y
set origin 0.0, 0.333
set ylabel "{/Symbol a}_{{/Symbol \174}{/Symbol \174}}"
unset xlabel
#set ylabel offset -1

set xtics( "" 0.293, "" 0.31, "" 0.332) 
set yrange[0.905:1.045]
set ytics 0.02
error1=0.0305
p "cmass_cosmology_0293.txt" u 1:($8):(error1) w yerrorbars pt 5 ps 1.5 lc rgb "red" lt 1 lw 5, "cmass_cosmology_0310.txt" u 1:($8):(error1) w yerrorbars pt 5 ps 1.5 lc rgb "blue" lt 1 lw 5,"cmass_cosmology_0332.txt" u 1:($8):(error1) w yerrorbars pt 5 ps 1.5 lc rgb "green" lt 1 lw 5,  1 lc rgb "black" lt 2 lw 3

set tmargin 0
set bmargin 0
set origin 0.0, 0.667
unset xlabel
set ylabel '{/Symbol a}_{/Symbol \136}'
set yrange[0.905:1.06]
set title "CMASS sample”
set ylabel offset 0
error1=0.01604
p "cmass_cosmology_0293.txt" u 1:($9):(error1) w yerrorbars pt 5 ps 1.5 lc rgb "red" lt 1 lw 5, "cmass_cosmology_0310.txt" u 1:($9):(error1) w yerrorbars pt 5 ps 1.5 lc rgb "blue" lt 1 lw 5,"cmass_cosmology_0332.txt" u 1:($9):(error1) w yerrorbars pt 5 ps 1.5 lc rgb "green" lt 1 lw 5,  1 lc rgb "black" lt 2 lw 3
unset multiplot
unset output


==> plots/cosmology_dependence/plot2.txt <==
set terminal postscript enhanced "Helvetica" 22
set output "lowz_cosmology.ps"
unset key
set xrange[.29:0.34]
set yrange[0.3:0.55]
set xtics( "0.293" 0.293, "0.31" 0.31, "0.332" 0.332) 
error1=0.0575
error2=0.04468
set title "LOWZ sample"
set ylabel "f{/Symbol s}_8"
set xlabel "{/Symbol W}_m"
p "lowz_cosmology_0293.txt" u 1:($6*$7*0.6564):(error1) w yerrorbars pt 5 ps 1.5 lc rgb "red" lt 1 lw 5, "lowz_cosmology_0310.txt" u 1:($6*$7*0.6304):(error1) w yerrorbars pt 5 ps 1.5 lc rgb "blue" lt 1 lw 5,"lowz_cosmology_0332.txt" u 1:($6*$7*0.6149):(error1) w yerrorbars pt 5 ps 1.5 lc rgb "green" lt 1 lw 5,  "lowz_cosmology_0293_noAP.txt" u ($1+0.001):($6*$7*0.6564):(error2) w yerrorbars pt 4 ps 1.5 lc rgb "red" lt 2 lw 5, "lowz_cosmology_0310_noAP.txt" u ($1+0.001):($6*$7*0.6304):(error2) w yerrorbars pt 4 ps 1.5 lc rgb "blue" lt 2 lw 5,"lowz_cosmology_0332_noAP.txt" u ($1+0.001):($6*$7*0.6149):(error2) w yerrorbars pt 4 ps 1.5 lc rgb "green" lt 2 lw 5, 0.476087 lt 3 lw 5 lc rgb "blue" ,  0.468863 lt 3 lw 5 lc rgb "red",  0.486862 lt 3 lw 5 lc rgb "green"




==> plots/cosmology_dependence/plot2_new.txt <==
set terminal postscript enhanced "Helvetica" 22
set output "lowz_cosmology.ps"
unset key
set xrange[.29:0.34]

set multiplot
set size 1,0.333
set tmargin 0
set bmargin 1
set ylabel offset 0
set ylabel "f{/Symbol s}_8"
set xlabel "{/Symbol W}_m"
a=0
set xtics( "0.293" 0.293, "0.31" 0.31, "0.332" 0.332) 
set yrange[0.28:0.57]
error1=0.0575
error2=0.04468

p "lowz_cosmology_0293.txt" u 1:($6*$7*0.6564):(error1) w yerrorbars pt 5 ps 1.5 lc rgb "red" lt 1 lw 5, "lowz_cosmology_0310.txt" u 1:($6*$7*0.6304):(error1) w yerrorbars pt 5 ps 1.5 lc rgb "blue" lt 1 lw 5,"lowz_cosmology_0332.txt" u 1:($6*$7*0.6149):(error1) w yerrorbars pt 5 ps 1.5 lc rgb "green" lt 1 lw 5,  "lowz_cosmology_0293_noAP.txt" u ($1+0.001):($6*$7*0.6564):(error2) w yerrorbars pt 4 ps 1.5 lc rgb "red" lt 2 lw 5, "lowz_cosmology_0310_noAP.txt" u ($1+0.001):($6*$7*0.6304):(error2) w yerrorbars pt 4 ps 1.5 lc rgb "blue" lt 2 lw 5,"lowz_cosmology_0332_noAP.txt" u ($1+0.001):($6*$7*0.6149):(error2) w yerrorbars pt 4 ps 1.5 lc rgb "green" lt 2 lw 5, 0.476087 lt 3 lw 5 lc rgb "blue" ,  0.468863 lt 3 lw 5 lc rgb "red",  0.486862 lt 3 lw 5 lc rgb "green"

unset label
set tmargin 0
set bmargin 0
set autoscale y
set origin 0.0, 0.333
set ylabel "{/Symbol a}_{{/Symbol \174}{/Symbol \174}}"
unset xlabel
#set ylabel offset -1

set xtics( "" 0.293, "" 0.31, "" 0.332) 
set yrange[0.95:1.155]
set ytics 0.03
error1=0.0585
p "lowz_cosmology_0293.txt" u 1:($8):(error1) w yerrorbars pt 5 ps 1.5 lc rgb "red" lt 1 lw 5, "lowz_cosmology_0310.txt" u 1:($8):(error1) w yerrorbars pt 5 ps 1.5 lc rgb "blue" lt 1 lw 5,"lowz_cosmology_0332.txt" u 1:($8):(error1) w yerrorbars pt 5 ps 1.5 lc rgb "green" lt 1 lw 5,  1 lc rgb "black" lt 2 lw 3

set tmargin 0
set bmargin 0
set origin 0.0, 0.667
unset xlabel
set ylabel '{/Symbol a}_{/Symbol \136}'
set yrange[0.865:1.03]
set title "LOWZ sample"
set ylabel offset 0
error1=0.031
p "lowz_cosmology_0293.txt" u 1:($9):(error1) w yerrorbars pt 5 ps 1.5 lc rgb "red" lt 1 lw 5, "lowz_cosmology_0310.txt" u 1:($9):(error1) w yerrorbars pt 5 ps 1.5 lc rgb "blue" lt 1 lw 5,"lowz_cosmology_0332.txt" u 1:($9):(error1) w yerrorbars pt 5 ps 1.5 lc rgb "green" lt 1 lw 5,  1 lc rgb "black" lt 2 lw 3
unset multiplot
unset output


==> plots/covariance_cmass_ratio/covariance2_g1024_range.txt <==
0.000000	0.008222	0.013242	0.102430	-0.102039	-0.141933	-0.493637	-0.862592	-1.380255	-3.057744	-2.275703	-2.064535	1.202856	-3.609865	-2.081714	-3.198920	2.560765	-1.088664	-2.612194	-2.982090	-2.607106	6.327622	-2.318191	0.634146	-2.198064	-3.411491	-1.294131	-1.493330	2.460962	-46.804416	1.119812	9.733807	-2.105498	-0.759834	9.025090	-3.516967	-0.606399	-0.257476	-0.020744	-0.141565	-0.084734	-0.066517	-0.117277	-0.109500	-0.445474	0.543295	1.063311	-10.492437	-1.071284	-1.159638	-2.533374	-4.371287	-5.699714	-3.399596	3.585064	-0.134393	9.127292	-4.111268	-0.387964	36.103448	-5.973118	-0.538632	-0.399858	-0.939949	-0.027280	-1.369683	3.617643	-0.066727	-3.340713	20.030597	-2.255517	-4.867683	
0.008222	0.000000	0.001804	0.032458	-0.104203	-0.092774	-0.476196	-0.846556	-1.838520	-2.780099	-3.237547	-0.809306	2.896577	372.558442	-1.724505	-4.197650	-7.207482	-1.320646	-0.256615	1.577229	-16.005627	1.630505	-2.489086	-0.397257	-2.850547	-3.203846	0.690463	-0.595898	1.486975	-0.840342	-10.129190	0.841880	-2.673272	-5.629562	5.425641	-1.187062	4.950935	-2.041257	-0.231747	-0.153216	-0.069995	-0.053786	-0.158648	-0.192728	-0.595009	1.389274	-12.612338	-1.617141	-1.219419	-1.010389	-2.338417	1.836211	4.993071	20.105085	-0.724816	-1.690052	-0.650204	0.234807	-0.740981	1.730525	1.012586	-2.377966	-2.233435	0.423003	0.228184	-1.737665	-9.077023	-0.545903	-11.112916	-2.546895	-0.863938	-1.558684	
0.013242	0.001804	0.000000	0.028640	-0.027264	-0.027579	-0.334537	-0.356302	-0.696935	-1.776357	-3.271512	-11.327698	-11.524981	-3.940484	-1.121584	-5.419622	-0.278537	4.020463	0.488928	-0.856155	2.956914	-7.533697	-1.584941	-2.955347	-1.253603	0.140136	0.036957	1.406817	12.000663	-2.660859	-3.207137	0.166688	-1.426931	-0.221872	3.661441	-0.612571	-0.009971	1.090302	-1.258237	-0.250767	-0.120070	-0.073712	-0.094853	-0.116698	-0.484211	10.186006	3.317695	-1.401243	-1.474647	-1.460866	-2.422135	1.931900	1.829167	-4.496835	4.409372	-0.080915	3.934708	-1.043202	-1.828620	0.598622	-5.375749	-1.010525	-1.289107	-0.902832	-0.796935	-1.005149	-1.552000	0.421150	1.450315	-2.305427	-0.670591	-1.152861	
0.102430	0.032458	0.028640	0.000000	-0.031270	-0.026698	-0.198446	-0.193281	-0.128049	-0.847394	-0.597629	4.498975	-419.628253	-29.585278	-2.087086	-1.645840	-1.275722	0.969970	12.584992	-0.935084	1.444602	-1.689376	-2.255655	-1.760658	-0.794147	0.494876	0.431725	-4.197996	5.312163	-1.280398	-2.423458	-1.274089	-0.905904	1.992557	8.583021	-0.322088	-0.378119	-0.810691	0.925698	-1.751561	-0.203330	-0.044588	-0.136213	-0.229193	-0.395401	0.610686	-0.096530	-1.391130	-0.963516	46.310393	-3.567700	-2.319385	-0.951750	-1.859832	-1.921412	-0.932423	0.907165	-0.420491	-2.802432	0.079073	-4.256757	-3.787717	0.358764	-2.093458	0.176262	-1.096924	-0.511001	3.644881	0.513554	-14.978443	-0.577502	-2.777996	
-0.102039	-0.104203	-0.027264	-0.031270	0.000000	-0.012044	-0.060744	-0.063241	-0.009733	-0.071978	-0.052942	0.389312	4.867076	10.953929	-1.764286	-0.975177	-1.281915	-10.517544	-5.572911	-0.032379	0.899314	-1.165866	-4.495311	-1.906465	-0.975990	3.211464	-0.034132	-3.468089	7.471231	-2.172531	-7.930744	-1.772115	-1.061907	0.263806	-5.693871	-4.827516	-0.144890	-0.263996	-0.335702	-4.860713	-0.739769	-0.052985	-0.042604	-0.101328	-0.102754	0.120992	-0.291579	-1.064187	-0.765000	0.455797	1.488620	-2.107592	-1.510594	-1.382351	0.496954	-2.084679	-3.938847	-7.002159	-2.207767	-0.927755	1.210700	-2.889457	-5.454883	-16.326386	-0.655299	-0.682923	-0.396459	0.954244	-1.827819	6.285088	-0.456186	-4.208553	
-0.141933	-0.092774	-0.027579	-0.026698	-0.012044	0.000000	-0.033242	0.004906	0.172635	0.052150	0.038282	2793.350000	157.075163	-278.403226	-3.002530	-2.573387	3.523536	2.372778	-0.525422	0.762084	2.656493	-0.776878	-3.160864	-2.564717	-1.099520	4.330148	1.074759	-3.080911	-5.134172	-1.275179	-2.549950	-0.919301	-0.386007	-0.015136	2.725325	-0.277436	0.054019	-0.135983	-0.212456	-0.180351	-0.474744	0.170327	0.013803	-0.092264	-0.151518	0.043876	-0.117417	-0.545884	0.325310	2.084191	-23.214876	0.493162	-2.063924	-1.182560	-0.347172	-4.677640	-1.814772	-0.701588	-6.871610	-0.295052	0.152152	-38.644651	-2.811020	6.662601	24.742041	-4.701133	-4.637612	-0.475737	-0.958537	0.350215	-1.253240	0.945759	
-0.493637	-0.476196	-0.334537	-0.198446	-0.060744	-0.033242	0.000000	0.008750	0.117407	0.144365	0.126882	1.995677	1.168203	5.729128	-9.064592	8.501476	7.133967	0.499927	-0.167097	0.371650	-16.212916	0.724192	-2.603777	-1.993742	-0.553931	1.327608	1.349823	-1.168645	-15.843356	-0.947137	0.883222	0.510436	0.815060	0.195561	15.162162	0.128148	-0.033267	-0.203548	-0.245885	-0.255836	-0.276857	-0.698155	-0.579412	-0.200524	-0.196585	-0.117886	-0.403064	-1.129260	1.874178	0.371325	-1.040896	-1.193855	-0.586722	-0.742835	-0.829695	-2.561897	-3.488081	2.795118	-0.371807	-2.454171	4.055925	2.308789	13.701349	-54.167064	6.818674	-1.776879	-1.338393	-0.511655	-0.608229	0.243166	0.414303	-2.378385	
-0.862592	-0.846556	-0.356302	-0.193281	-0.063241	0.004906	0.008750	0.000000	-0.016973	0.036489	-0.152830	0.465589	7.648824	1.104761	-3.650241	-1.047888	-0.398380	-0.243268	-0.270615	-0.243964	8.771076	-1.591658	47.228042	-4.308943	-0.615965	-0.320126	0.467097	-0.019100	-9.139769	-0.699908	-0.430109	-0.250378	0.416035	0.674023	26.658256	-0.330649	-0.351381	-0.501596	-0.395176	-0.325697	-0.258004	-0.252475	-0.277620	-0.160516	-0.240851	-0.059332	-0.160897	-0.568762	-0.010397	-20.144444	-1.847123	-1.648434	-0.981552	-1.191889	-1.128155	-0.881860	0.566795	-3.039583	-0.748530	-1.198367	12.683474	0.344722	-1.832363	-0.845297	-7.530591	-4.380627	-1.486194	-0.203520	-8.896286	0.866384	-1.628608	0.907981	
-1.380255	-1.838520	-0.696935	-0.128049	-0.009733	0.172635	0.117407	-0.016973	0.000000	0.029537	-0.183745	-0.318961	-0.320884	-0.377966	-0.600749	0.013585	-0.780652	-0.273434	-0.542218	-0.168364	10.570537	-1.299421	-0.475544	0.134088	-13.654564	0.248705	0.201522	0.585916	-1.959954	-1.490955	0.665031	1.000049	0.026599	4.471881	-1585.818182	0.331019	0.245860	-0.661996	-0.839990	-0.749466	-0.690722	-0.490335	-0.349081	-0.203568	-0.444225	-0.064617	-0.039549	-0.330610	-0.392816	-5.031576	-0.742734	-1.151893	-1.061870	-1.959732	-0.609523	0.881175	0.915940	-1.203839	-0.745495	-1.832815	8.967238	0.470663	1.051617	2.117829	-1.497365	1.296843	-3.458792	1.236773	1.293425	-9.196464	6.568946	-2.096573	
-3.057744	-2.780099	-1.776357	-0.847394	-0.071978	0.052150	0.144365	0.036489	0.029537	0.000000	-0.065489	-0.169805	-0.474329	-0.759119	-22.393173	-0.313588	0.365378	-0.048511	-1.412061	13.403982	-6.837027	-1.514288	-2.139829	-3.166114	-1.638573	1.363986	1.944688	1.459022	-2.429095	-1.455465	8.090113	1.998834	0.750962	0.918505	3.168469	0.443540	8.251175	-0.401561	-1.405425	-1.109490	-1.223118	-0.905374	-0.537239	-0.262428	-0.356503	-0.146888	-0.029252	-0.286135	-0.573312	-4.056299	-2.083472	0.037340	72.119149	-3.867284	-0.292276	0.345624	1.123594	-1.267268	-0.301670	-2.580638	0.589453	-0.181560	-12.544431	-0.939098	-2.288829	-0.620437	-2.971904	1.733052	-0.840706	-30.028261	-17.910185	39.589936	
-2.275703	-3.237547	-3.271512	-0.597629	-0.052942	0.038282	0.126882	-0.152830	-0.183745	-0.065489	0.000000	0.008739	-0.028339	0.358360	-0.048433	-14.478384	2.205882	32.212766	-0.059057	-0.018890	1.543873	-1.171306	-2.668425	-2.357766	0.004676	1.401397	1.644056	1.969291	188.463636	2.723969	2.286170	4.548199	-87.912500	-12.123996	-1440.904762	-7.155681	3.380894	2.670048	1.286205	-0.838933	-1.630322	-1.259289	-0.821018	-0.382596	-0.169641	-0.286560	-0.599564	-0.344842	-0.204366	-0.567046	-0.026743	0.437717	-0.373559	-5.687845	1.915542	0.525233	-2.520465	-1.908361	-3.188228	-1.383712	-0.732566	49.598820	-0.179741	8.002580	0.255898	-1.769411	-8.322630	0.683787	-0.672842	-8.404051	-1.151030	-2.511351	
-2.064535	-0.809306	-11.327698	4.498975	0.389312	2793.350000	1.995677	0.465589	-0.318961	-0.169805	0.008739	0.000000	-0.003913	0.320990	0.226881	-4.535311	2.075936	-165.540856	-2.358155	-1.330551	0.100922	-0.053573	-1.560356	-3.135123	-0.276716	0.028281	3.802620	-0.540923	-10.271658	2.330588	1.100645	-0.557202	-4.882591	-14.945445	11.758049	-2.275781	1.617426	0.581264	-0.280924	0.040749	-0.529935	-0.401435	-1.201043	-0.735162	-0.209891	-0.158706	-0.256406	-0.202127	-0.080174	-0.256393	-0.293395	-0.088223	-1.118543	-2.997219	-2.506182	1.116255	-0.500563	-5.790206	-1.760644	-2.748906	-0.523513	-0.957432	12.863660	32.669606	-0.791067	-5.794534	-0.998747	-1.314198	-0.277613	-2.648830	-4.734034	-6.798985	
1.202856	2.896577	-11.524981	-419.628253	4.867076	157.075163	1.168203	7.648824	-0.320884	-0.474329	-0.028339	-0.003913	0.000000	0.112151	0.095944	1.434657	0.199411	-11.680359	-0.223541	-0.844647	-1.151651	-1.658856	-1.111968	-1.509567	-0.476764	0.630947	0.452877	-1.348323	-1.812816	0.262593	-1.131778	-1.440437	0.652521	-0.622372	7.412481	24.451695	2.833345	0.930133	0.537014	0.647312	7.264358	-2.964549	-3.175546	-1.437020	-0.357017	-0.201723	-0.208371	-0.006069	0.127731	-0.085367	0.088461	0.120203	-0.232734	-2.505276	-2.893011	0.171859	-0.535623	-1.302419	4.545387	-1.235098	-0.571804	-0.061713	0.244373	0.760098	-1.574650	-3.297770	-2.174563	-1.384632	0.419197	-9.085854	0.058417	-0.114660	
-3.609865	372.558442	-3.940484	-29.585278	10.953929	-278.403226	5.729128	1.104761	-0.377966	-0.759119	0.358360	0.320990	0.112151	0.000000	0.021024	0.226618	0.485680	2.237590	-0.641361	-0.451586	0.530535	-0.233439	0.653188	-1.997366	-0.800509	-0.323013	-0.478736	-0.825901	-1.611909	-1.275349	-1.470242	-1.033883	-0.170655	-0.721859	0.444819	-0.259223	0.126829	-0.068859	-0.786806	-1.285636	7.038462	-0.279734	-0.588574	0.575493	11.108151	1.022580	-0.252048	-0.201960	-0.097375	-0.332451	-0.065687	-0.075395	-0.209109	-2.971737	-2.884165	1.037324	-0.359710	-2.016896	14.669049	-1.143875	-63.163480	0.341655	-0.358391	-0.917370	-1.925704	-3.952110	-2.068034	-2.498184	-0.400311	8.581208	0.007455	-0.111682	
-2.081714	-1.724505	-1.121584	-2.087086	-1.764286	-3.002530	-9.064592	-3.650241	-0.600749	-22.393173	-0.048433	0.226881	0.095944	0.021024	0.000000	0.026394	0.116657	-0.486003	-0.994042	-0.139989	-0.264146	-2.007342	-0.424812	-1.622863	-0.123553	0.431866	-0.382232	-0.120753	0.237623	-2.400743	-1.304219	-0.786267	0.480863	2.587704	-1.155143	-0.457914	-42.577508	-57.433766	-13.591114	0.427594	-2.102849	-1.620318	-2.552216	-5.837904	-8.523244	-7.535246	-1.257126	-0.601862	-0.188429	-0.198299	-0.172495	-0.146137	-0.280425	-0.740588	-0.862721	-0.106734	-1.105763	-20.540551	-3.075586	-1.597185	-4.655560	1.206918	-1.200436	-1.767216	-0.452654	-1.980768	-0.180257	-1.912613	-0.394203	1.479164	-1.847634	-0.879152	
-3.198920	-4.197650	-5.419622	-1.645840	-0.975177	-2.573387	8.501476	-1.047888	0.013585	-0.313588	-14.478384	-4.535311	1.434657	0.226618	0.026394	0.000000	-0.064172	-0.611418	-0.880115	-0.109174	-0.654668	-4.625784	-0.652621	-1.366799	0.065815	0.020245	-0.516729	0.159323	-0.261472	-0.219123	-0.098657	0.080225	-0.044028	2.208762	-1.191883	-0.185379	-0.522401	-0.016775	-1.623084	-0.683248	-1.645318	0.012033	-0.645579	-1.258084	-1.383462	-1.741509	-1.203103	4.498823	0.625785	0.061819	0.170436	0.464615	-0.047156	-0.416440	-1.707589	-1.745629	-0.432712	0.732186	-3.285030	-1.259880	-0.264070	-1.735445	-1.966060	1.354004	-7.462781	-0.906069	7.820780	-0.087872	-1.444906	-6.216905	-2.158851	2.354542	
2.560765	-7.207482	-0.278537	-1.275722	-1.281915	3.523536	7.133967	-0.398380	-0.780652	0.365378	2.205882	2.075936	0.199411	0.485680	0.116657	-0.064172	0.000000	-0.150701	-0.221201	-0.926210	-0.277817	-1.526007	-0.190050	1.115905	-5.483401	0.573263	-0.339049	1.196378	-0.816534	-1.088605	2.795439	0.246026	0.112176	0.622603	-0.600006	0.697696	-0.057411	-0.715003	-2.474058	-0.532335	-0.742022	-3.813408	-10.103153	-5.916644	-1.384055	-0.363178	-1.157968	-1.959074	-1.940640	36.973282	-0.376279	-0.077612	0.169174	0.107317	-0.848178	-2.363262	-0.580875	0.326897	-0.991813	-1.397109	-0.556394	-4.482505	-0.585021	0.079282	1.353055	-0.847097	0.187844	-9.081444	2.338400	1.723781	-2.638963	-0.039719	
-1.088664	-1.320646	4.020463	0.969970	-10.517544	2.372778	0.499927	-0.243268	-0.273434	-0.048511	32.212766	-165.540856	-11.680359	2.237590	-0.486003	-0.611418	-0.150701	0.000000	0.021978	-0.692679	0.500084	-0.115869	-0.191668	2.203393	-1.284969	-1.003930	2.403596	0.728989	-0.275394	-1.664589	1.240938	-0.347109	-0.195454	-0.472934	-0.429369	0.721334	-19.757656	-4.641597	7.917653	-0.056496	0.095528	-0.175718	-0.793092	-0.631940	4.428792	-4.580995	-2.382567	-2.754585	-3.591895	-2.275667	-1.743579	-0.297219	0.177074	0.385896	-0.033914	-0.393817	-1.623979	-0.277556	-1.731684	-0.982863	0.497283	-0.796421	0.508224	-0.077544	-0.359019	-1.114225	-4.859047	-0.760154	-2.486902	1.806679	-1.574997	0.974046	
-2.612194	-0.256615	0.488928	12.584992	-5.572911	-0.525422	-0.167097	-0.270615	-0.542218	-1.412061	-0.059057	-2.358155	-0.223541	-0.641361	-0.994042	-0.880115	-0.221201	0.021978	0.000000	-0.139733	-0.673289	-0.439518	-0.296561	-0.243484	-0.471356	-0.909535	-0.334603	-0.414337	0.529031	-0.434368	0.492779	-0.235724	0.209563	-0.373738	-0.547966	0.493782	0.171542	-1.957686	-5.054005	-1.350733	-0.134884	-1.865299	-2.832756	-1.844162	-1.771210	1.222379	3.062406	-3.584010	1.560912	-2.187000	-0.909948	-1.979486	-0.380230	0.032170	-0.062049	-0.185399	-0.778678	-1.461010	-0.388593	-0.648945	-0.002804	-1.530416	-0.999047	5.445946	-0.673131	-0.935828	-2.263287	-1.280754	-1.311257	-0.099576	-0.139217	-86.494802	
-2.982090	1.577229	-0.856155	-0.935084	-0.032379	0.762084	0.371650	-0.243964	-0.168364	13.403982	-0.018890	-1.330551	-0.844647	-0.451586	-0.139989	-0.109174	-0.926210	-0.692679	-0.139733	0.000000	-0.089536	0.307115	-0.456893	4.589568	0.345021	-0.726671	-0.484963	-0.466130	1.200755	-0.579220	0.132342	-0.691952	0.093415	-0.332617	-0.318756	-0.501961	-1.492376	12.315282	-6.644769	0.315658	-2.500356	-1.015334	-2.317537	7.805139	13.516440	1.404113	0.369672	-0.486930	-0.691954	-0.600593	-0.138551	0.236549	0.002315	-0.102607	-0.132923	0.136831	0.057412	-0.523967	13.806269	-0.676979	0.612388	-2.771057	-0.573943	-2.509260	-1.033824	-2.059715	-4.853073	-1.153110	-0.575176	-1.676741	-0.614103	-1.275631	
-2.607106	-16.005627	2.956914	1.444602	0.899314	2.656493	-16.212916	8.771076	10.570537	-6.837027	1.543873	0.100922	-1.151651	0.530535	-0.264146	-0.654668	-0.277817	0.500084	-0.673289	-0.089536	0.000000	-0.026611	0.939588	0.768900	-0.315802	0.821659	2.884150	0.410768	2.596940	-0.973024	0.168644	0.272836	0.123590	0.602415	-0.251152	-0.588746	-1.908921	-0.656312	-1.388913	0.798564	-1.229748	-6.381846	-11.600520	-11.373496	-2.920469	-2.891710	-2.915444	-0.355573	-0.685769	-0.585789	4.362150	2.236167	-0.663003	-1.151381	0.212687	0.309038	-0.050038	-0.069019	8.286485	-1.283484	3.226867	1.621842	-5.227782	-0.456631	-0.584850	-0.817380	-0.298337	-1.523614	-0.706568	-0.916538	-0.656207	0.009902	
6.327622	1.630505	-7.533697	-1.689376	-1.165866	-0.776878	0.724192	-1.591658	-1.299421	-1.514288	-1.171306	-0.053573	-1.658856	-0.233439	-2.007342	-4.625784	-1.526007	-0.115869	-0.439518	0.307115	-0.026611	0.000000	-0.076181	-0.383988	4.173848	0.670113	1.017789	0.095993	0.620250	1.185092	0.585088	0.251138	0.706881	-0.453544	-0.888681	-0.030834	15.103104	4.194230	-9.652073	19.603550	-28.523406	4.034612	1.479159	0.898659	-4.843898	-1.369936	-0.600014	-45.888446	-7.273874	-1.609567	-0.950189	-0.646450	0.521617	-0.560671	-0.559735	-59.835659	0.026049	-0.179117	0.309300	-1.395362	-0.405386	-1.318602	2.618097	-2.104286	2.619172	2.145133	-1.642941	-1.654753	0.302026	-0.779121	-2.153247	0.268114	
-2.318191	-2.489086	-1.584941	-2.255655	-4.495311	-3.160864	-2.603777	47.228042	-0.475544	-2.139829	-2.668425	-1.560356	-1.111968	0.653188	-0.424812	-0.652621	-0.190050	-0.191668	-0.296561	-0.456893	0.939588	-0.076181	0.000000	0.102194	-0.509012	-0.023286	-0.066496	-0.596565	-0.703131	-0.766749	-0.122577	-0.331051	-0.420651	-0.667578	-0.889840	-0.864517	-1.788328	-4.582429	9.640588	5.603448	-7.734156	-4.677017	-12.062037	1.076110	-0.204539	1.909258	-10.267482	-0.482483	-15.685940	-0.798473	-1.864226	-3.140618	-2.275597	-1.889126	-2.890465	-0.985530	1.867159	0.258672	0.482869	-0.204327	-1.858135	7.988425	-1.325722	-1.156999	-7.407898	5.086217	-0.325854	-1.680555	-0.270824	-0.220629	-1.786248	-0.222526	
0.634146	-0.397257	-2.955347	-1.760658	-1.906465	-2.564717	-1.993742	-4.308943	0.134088	-3.166114	-2.357766	-3.135123	-1.509567	-1.997366	-1.622863	-1.366799	1.115905	2.203393	-0.243484	4.589568	0.768900	-0.383988	0.102194	0.000000	0.119912	0.772342	2.017891	-0.632540	0.236654	0.085008	0.000463	0.279862	1.646624	-0.032534	0.051222	0.468913	-6.652401	1.158813	57.158371	-1.988024	0.953678	5.802897	0.205541	1.925627	-3.453052	0.062580	2.299180	3.106845	6.923225	494.289855	3.126291	-0.190982	-1.449234	-0.531081	-2.082451	1.953980	-10.491210	-0.840078	-0.269387	0.281802	-0.067349	16.023074	-0.207646	-1.121144	1.599509	5.998676	1.579896	-0.725950	1.187325	-0.891070	0.093018	0.420316	
-2.198064	-2.850547	-1.253603	-0.794147	-0.975990	-1.099520	-0.553931	-0.615965	-13.654564	-1.638573	0.004676	-0.276716	-0.476764	-0.800509	-0.123553	0.065815	-5.483401	-1.284969	-0.471356	0.345021	-0.315802	4.173848	-0.509012	0.119912	0.000000	0.200744	0.278360	-0.449924	0.338535	0.657686	0.162143	-0.227291	0.470524	0.358363	0.307001	0.504148	4.102500	2.226400	3.626214	0.080060	0.680735	0.307590	-0.027600	-8.028013	3.314559	1.404619	0.382589	1.107640	2.180516	1.230436	-1.929647	-2.996557	4.404498	1.375240	1.978951	1.438895	-28.169383	-0.171106	1.102600	0.655953	0.074039	0.774299	-0.528493	-1.445928	0.832052	1.246215	1.209231	-0.261217	0.605070	0.150268	0.885761	0.517143	
-3.411491	-3.203846	0.140136	0.494876	3.211464	4.330148	1.327608	-0.320126	0.248705	1.363986	1.401397	0.028281	0.630947	-0.323013	0.431866	0.020245	0.573263	-1.003930	-0.909535	-0.726671	0.821659	0.670113	-0.023286	0.772342	0.200744	0.000000	0.086643	-0.332191	0.401055	0.138244	0.319151	-0.360112	0.188672	1.372287	0.402735	0.785071	4.637978	3.126050	-0.491490	-1.609307	-1.930646	-1.425183	-1.406809	-1.284843	-0.882944	-0.704067	-0.786752	-0.158709	0.079251	-1.541831	-2.450398	4.458035	-2.554454	-2.898812	-2.140288	1.015002	8.938971	-6.598958	32.331281	-6.534860	-0.114008	1.235400	-0.364430	-1.541587	0.104925	1.041048	-2.084694	-0.482859	-2.272035	4.030602	-0.501482	1.162525	
-1.294131	0.690463	0.036957	0.431725	-0.034132	1.074759	1.349823	0.467097	0.201522	1.944688	1.644056	3.802620	0.452877	-0.478736	-0.382232	-0.516729	-0.339049	2.403596	-0.334603	-0.484963	2.884150	1.017789	-0.066496	2.017891	0.278360	0.086643	0.000000	0.005247	0.849724	0.257569	0.116681	1.160231	0.024577	0.625748	-0.015978	0.657050	0.409796	0.171919	-0.471572	-0.636735	-1.250898	-1.780820	-1.970631	-1.871982	-1.656500	-0.731138	-0.898451	-1.274214	-1.216610	-1.831061	-2.126127	-3.287402	2.223207	-8.308209	-1.686288	-0.756784	0.109008	1.719891	9.601379	-0.892653	17.207184	0.372255	-0.261194	-0.898834	-3.566382	-3.227695	-13.579058	-4.514139	-1.643506	-1.240984	-4.021559	-0.016106	
-1.493330	-0.595898	1.406817	-4.197996	-3.468089	-3.080911	-1.168645	-0.019100	0.585916	1.459022	1.969291	-0.540923	-1.348323	-0.825901	-0.120753	0.159323	1.196378	0.728989	-0.414337	-0.466130	0.410768	0.095993	-0.596565	-0.632540	-0.449924	-0.332191	0.005247	0.000000	0.476375	-0.302571	0.350967	0.186997	0.059405	0.185574	-0.416846	0.276741	-0.931731	-2.951670	-11.606262	-4.131978	203.069767	1.511127	-0.233115	0.887914	2.808540	-43.829268	3.950893	99.636752	-3.410617	-26.515371	-2.683686	-1.416945	-0.571557	-0.408203	-1.870942	-0.111366	0.561252	0.016519	-0.608909	3.872377	-0.533369	0.152111	-1.335099	-0.538216	0.408610	7.634522	-8.423616	-3.149389	-1.461556	0.513590	-2.258143	-4.366942	
2.460962	1.486975	12.000663	5.312163	7.471231	-5.134172	-15.843356	-9.139769	-1.959954	-2.429095	188.463636	-10.271658	-1.812816	-1.611909	0.237623	-0.261472	-0.816534	-0.275394	0.529031	1.200755	2.596940	0.620250	-0.703131	0.236654	0.338535	0.401055	0.849724	0.476375	0.000000	-0.200559	0.204514	-0.020960	-0.047210	0.117619	-0.083135	0.404197	-0.584973	-1.827703	-2.362620	-2.958354	-0.314762	-1.489245	-1.471812	1.051343	-1.972008	-18.512821	3.184832	7.382259	-1.845079	-31.768754	-7.378503	-5.727101	-1.171488	-2.317990	-2.286013	-5.972418	-3.377547	5.473852	-0.249541	0.952008	-2.466246	-0.926829	-0.787979	-0.894906	0.315634	-1.121395	-0.927315	2.016230	0.227242	-3.611600	-0.703858	-0.794689	
-46.804416	-0.840342	-2.660859	-1.280398	-2.172531	-1.275179	-0.947137	-0.699908	-1.490955	-1.455465	2.723969	2.330588	0.262593	-1.275349	-2.400743	-0.219123	-1.088605	-1.664589	-0.434368	-0.579220	-0.973024	1.185092	-0.766749	0.085008	0.657686	0.138244	0.257569	-0.302571	-0.200559	0.000000	0.037856	-0.106107	0.414488	0.284589	0.306059	0.555263	-1.436182	-1.167362	-1.468845	-5.626679	-1.685566	-1.749218	-1.763150	-2.943425	76.120000	0.700366	-0.774732	-1.557608	-1.327323	-1.760543	-8.314042	-2.210700	1.995018	-3.124670	7.007082	-0.200741	-0.368562	-0.821490	-1.026723	3.571832	-12.955584	19.892977	-41.205433	24.209023	0.255200	-0.051543	-0.601545	-1.524138	-0.197430	-6.322044	1.281114	-32.554603	
1.119812	-10.129190	-3.207137	-2.423458	-7.930744	-2.549950	0.883222	-0.430109	0.665031	8.090113	2.286170	1.100645	-1.131778	-1.470242	-1.304219	-0.098657	2.795439	1.240938	0.492779	0.132342	0.168644	0.585088	-0.122577	0.000463	0.162143	0.319151	0.116681	0.350967	0.204514	0.037856	0.000000	0.140735	0.346948	0.178242	-0.019666	0.867596	-0.810948	-0.980879	-0.903965	-1.942286	-1.600433	-0.873513	-0.623361	-1.825110	-1.858884	-1.888753	0.608653	0.920689	2.660554	-1.263319	2.524679	-0.323014	-2.057508	-4.129740	-2.497027	-0.334725	-1.573067	0.176982	-4.799931	1.121291	-1.257529	-3.710047	-1.820452	-2.218486	-9.877615	-0.556602	0.160220	-1.871318	-4.040661	-1.065447	-2.588195	-2.179570	
9.733807	0.841880	0.166688	-1.274089	-1.772115	-0.919301	0.510436	-0.250378	1.000049	1.998834	4.548199	-0.557202	-1.440437	-1.033883	-0.786267	0.080225	0.246026	-0.347109	-0.235724	-0.691952	0.272836	0.251138	-0.331051	0.279862	-0.227291	-0.360112	1.160231	0.186997	-0.020960	-0.106107	0.140735	0.000000	0.209298	0.625586	0.163431	0.559828	1.315307	-0.612224	-0.882360	1099.318182	-11.442373	-3.751200	-2.317474	-1.777177	-3.217234	3.276023	6.711944	9.000516	-4.707201	-6.784138	-1.473678	-3.272223	-6.878409	-1.642497	-2.874061	-1.633932	-0.492536	-3.176575	0.287371	0.238133	-0.262730	-0.503191	-1.501323	-3.656022	0.502186	-0.117846	-0.321951	-0.809624	-0.961879	-2.200607	-14.470610	-1.581483	
-2.105498	-2.673272	-1.426931	-0.905904	-1.061907	-0.386007	0.815060	0.416035	0.026599	0.750962	-87.912500	-4.882591	0.652521	-0.170655	0.480863	-0.044028	0.112176	-0.195454	0.209563	0.093415	0.123590	0.706881	-0.420651	1.646624	0.470524	0.188672	0.024577	0.059405	-0.047210	0.414488	0.346948	0.209298	0.000000	0.302335	0.817997	0.694239	-0.035092	-0.572167	-0.521825	-0.716235	0.582416	2.696882	1.997157	-0.762186	-1.524565	-2.209425	-0.132248	0.323891	-4.738568	-3.280520	-5.215530	-1.521564	-4.238214	-2.469719	-5.812411	-5.576422	0.887213	5.621034	-0.571490	3.699205	-6.320778	-1.150216	-1.155895	-2.699410	0.074930	-0.876651	3.005002	-1.454122	-0.432684	-1.199542	-3.765858	-1.508884	
-0.759834	-5.629562	-0.221872	1.992557	0.263806	-0.015136	0.195561	0.674023	4.471881	0.918505	-12.123996	-14.945445	-0.622372	-0.721859	2.587704	2.208762	0.622603	-0.472934	-0.373738	-0.332617	0.602415	-0.453544	-0.667578	-0.032534	0.358363	1.372287	0.625748	0.185574	0.117619	0.284589	0.178242	0.625586	0.302335	0.000000	0.413425	0.661148	-0.007549	-0.157930	-0.048744	-0.000056	0.827855	1.856034	-2.273825	-1.673535	-1.328174	2.280602	0.413647	0.138050	-7.974187	-3.212845	-2.149853	-1.187076	-0.757576	5.762519	-0.837218	-0.170597	0.623279	1.369806	-2.896261	-1.011873	-5.102382	7.460185	19.711141	-10.600502	-14.195856	-3.168307	0.295188	-0.125245	-1.433807	-0.713071	-2.600960	0.551913	
9.025090	5.425641	3.661441	8.583021	-5.693871	2.725325	15.162162	26.658256	-1585.818182	3.168469	-1440.904762	11.758049	7.412481	0.444819	-1.155143	-1.191883	-0.600006	-0.429369	-0.547966	-0.318756	-0.251152	-0.888681	-0.889840	0.051222	0.307001	0.402735	-0.015978	-0.416846	-0.083135	0.306059	-0.019666	0.163431	0.817997	0.413425	0.000000	0.537295	0.281459	-0.377620	-1.131346	-2.562904	-1.430926	-1.904886	-7.092342	-0.780891	-1.908553	-3.767714	-4.294202	-4.485107	-3.134275	0.389461	-2.507238	-4.778958	4.998198	-1.928457	15.076904	-4.624284	0.905078	-2.036552	-0.994352	-2.464110	-0.015224	-4.433007	3.239199	-2.038866	-3.296442	-6.282200	-4.818455	-3.994524	-2.910051	-0.679065	-1.008392	-2.098768	
-3.516967	-1.187062	-0.612571	-0.322088	-4.827516	-0.277436	0.128148	-0.330649	0.331019	0.443540	-7.155681	-2.275781	24.451695	-0.259223	-0.457914	-0.185379	0.697696	0.721334	0.493782	-0.501961	-0.588746	-0.030834	-0.864517	0.468913	0.504148	0.785071	0.657050	0.276741	0.404197	0.555263	0.867596	0.559828	0.694239	0.661148	0.537295	0.000000	-0.738395	0.032662	0.028020	2.908934	0.892698	0.714352	-7.137494	-1.536042	-3.170040	-3.212795	-5.912276	-4.388734	-2.534233	-1.144559	-1.309665	-6.041923	-8.120005	-16.315166	-2.791309	0.179240	-0.956547	-2.007115	-3.314524	-1.223831	0.171977	-0.082581	-0.056978	-6.946883	8.477273	-15.531073	-1.168008	1.563062	-1.287946	-0.963328	0.363805	-10.542355	
-0.606399	4.950935	-0.009971	-0.378119	-0.144890	0.054019	-0.033267	-0.351381	0.245860	8.251175	3.380894	1.617426	2.833345	0.126829	-42.577508	-0.522401	-0.057411	-19.757656	0.171542	-1.492376	-1.908921	15.103104	-1.788328	-6.652401	4.102500	4.637978	0.409796	-0.931731	-0.584973	-1.436182	-0.810948	1.315307	-0.035092	-0.007549	0.281459	-0.738395	0.000000	-0.055940	-0.074021	-0.133825	-0.185106	-0.292436	-0.480161	-0.664492	-0.946639	-0.450095	-0.160950	-0.170802	-0.661996	-1.480896	-2.137770	-4.661655	0.727962	-1.589447	2.620955	-2.423918	-4.592533	-0.884449	-0.425167	0.370231	-24.525568	-2.943617	13.483193	-7.887452	-0.943934	-0.920830	-0.494402	-1.494832	-7.531463	-1.480176	-1.531570	-0.210105	
-0.257476	-2.041257	1.090302	-0.810691	-0.263996	-0.135983	-0.203548	-0.501596	-0.661996	-0.401561	2.670048	0.581264	0.930133	-0.068859	-57.433766	-0.016775	-0.715003	-4.641597	-1.957686	12.315282	-0.656312	4.194230	-4.582429	1.158813	2.226400	3.126050	0.171919	-2.951670	-1.827703	-1.167362	-0.980879	-0.612224	-0.572167	-0.157930	-0.377620	0.032662	-0.055940	0.000000	-0.031788	-0.027208	-0.072139	-0.112139	-0.211488	-0.351142	-0.785879	-0.995501	-1.249899	-0.386227	-0.431233	-0.496967	-1.244397	-3.306287	0.082051	-1.772712	36.038369	-0.950734	-3.096211	0.117397	0.002070	-0.140586	-5.941466	-2.162907	7.988650	-7.260160	-4.768737	-3.691429	-1.516943	-1.103117	-0.004654	-1.780245	-4.170520	0.030138	
-0.020744	-0.231747	-1.258237	0.925698	-0.335702	-0.212456	-0.245885	-0.395176	-0.839990	-1.405425	1.286205	-0.280924	0.537014	-0.786806	-13.591114	-1.623084	-2.474058	7.917653	-5.054005	-6.644769	-1.388913	-9.652073	9.640588	57.158371	3.626214	-0.491490	-0.471572	-11.606262	-2.362620	-1.468845	-0.903965	-0.882360	-0.521825	-0.048744	-1.131346	0.028020	-0.074021	-0.031788	0.000000	-0.017501	-0.017253	-0.004082	-0.049960	-0.148860	-0.388666	-0.800006	-1.688241	-0.970679	-0.636007	-0.796516	-1.660764	-2.941051	-7.057787	-0.439931	-4.037558	-0.483074	3.579372	0.124041	0.061676	-0.108028	5.442318	2.029738	4.372492	23.841480	1.356674	-1.527805	-0.434534	1.084783	0.163962	-2.509718	-3.673409	-0.458758	
-0.141565	-0.153216	-0.250767	-1.751561	-4.860713	-0.180351	-0.255836	-0.325697	-0.749466	-1.109490	-0.838933	0.040749	0.647312	-1.285636	0.427594	-0.683248	-0.532335	-0.056496	-1.350733	0.315658	0.798564	19.603550	5.603448	-1.988024	0.080060	-1.609307	-0.636735	-4.131978	-2.958354	-5.626679	-1.942286	1099.318182	-0.716235	-0.000056	-2.562904	2.908934	-0.133825	-0.027208	-0.017501	0.000000	-0.013769	-0.022624	-0.074814	-0.113850	-0.354547	-0.749054	-2.021802	-1.649672	-1.119668	-0.817180	-1.435308	-2.740956	-2.931732	-1.971471	4.810245	-0.269435	-1.277482	-0.575658	-0.097487	-0.476742	1.456779	-1.812457	1.013924	2.694089	-1.545845	-0.420794	-1.560813	-4.953616	-1.336924	-4.618442	1.330625	-1.272291	
-0.084734	-0.069995	-0.120070	-0.203330	-0.739769	-0.474744	-0.276857	-0.258004	-0.690722	-1.223118	-1.630322	-0.529935	7.264358	7.038462	-2.102849	-1.645318	-0.742022	0.095528	-0.134884	-2.500356	-1.229748	-28.523406	-7.734156	0.953678	0.680735	-1.930646	-1.250898	203.069767	-0.314762	-1.685566	-1.600433	-11.442373	0.582416	0.827855	-1.430926	0.892698	-0.185106	-0.072139	-0.017253	-0.013769	0.000000	0.006347	-0.015914	-0.037178	-0.149869	-0.394959	-1.196730	-1.330936	-0.430573	-0.222161	-1.197653	-1.951244	-2.324864	-1.906144	3.170195	-0.256524	0.183017	0.063885	-0.031661	-0.664118	-1.491855	-0.853803	0.165965	1.993219	-0.918635	-0.949904	-0.203219	-1.450503	-0.406768	-5.976635	40.018339	-3.226531	
-0.066517	-0.053786	-0.073712	-0.044588	-0.052985	0.170327	-0.698155	-0.252475	-0.490335	-0.905374	-1.259289	-0.401435	-2.964549	-0.279734	-1.620318	0.012033	-3.813408	-0.175718	-1.865299	-1.015334	-6.381846	4.034612	-4.677017	5.802897	0.307590	-1.425183	-1.780820	1.511127	-1.489245	-1.749218	-0.873513	-3.751200	2.696882	1.856034	-1.904886	0.714352	-0.292436	-0.112139	-0.004082	-0.022624	0.006347	0.000000	-0.005270	-0.019682	-0.097893	-0.179913	-0.495853	-1.681751	-0.413248	0.562648	-0.515623	-0.486380	-2.276365	-2.770260	-4.311932	0.256978	0.931405	0.395345	-0.340897	-0.656245	-1.987998	-0.384797	2.477749	30.180328	-4.068182	-1.156507	-0.468112	0.075436	-0.085553	6.583750	-6.903544	-0.430760	
-0.117277	-0.158648	-0.094853	-0.136213	-0.042604	0.013803	-0.579412	-0.277620	-0.349081	-0.537239	-0.821018	-1.201043	-3.175546	-0.588574	-2.552216	-0.645579	-10.103153	-0.793092	-2.832756	-2.317537	-11.600520	1.479159	-12.062037	0.205541	-0.027600	-1.406809	-1.970631	-0.233115	-1.471812	-1.763150	-0.623361	-2.317474	1.997157	-2.273825	-7.092342	-7.137494	-0.480161	-0.211488	-0.049960	-0.074814	-0.015914	-0.005270	0.000000	-0.004210	-0.027070	-0.139848	-0.460087	-1.155805	-0.716902	0.612369	0.132037	11.210769	-0.809961	-3.516967	-0.678419	-1.474819	0.422159	0.361639	0.015064	-0.102765	-0.889846	0.567882	14.834368	2.560190	12.229854	-0.829911	-0.968116	0.258209	-1.755242	0.497450	0.136352	0.913532	
-0.109500	-0.192728	-0.116698	-0.229193	-0.101328	-0.092264	-0.200524	-0.160516	-0.203568	-0.262428	-0.382596	-0.735162	-1.437020	0.575493	-5.837904	-1.258084	-5.916644	-0.631940	-1.844162	7.805139	-11.373496	0.898659	1.076110	1.925627	-8.028013	-1.284843	-1.871982	0.887914	1.051343	-2.943425	-1.825110	-1.777177	-0.762186	-1.673535	-0.780891	-1.536042	-0.664492	-0.351142	-0.148860	-0.113850	-0.037178	-0.019682	-0.004210	0.000000	-0.009311	-0.081061	-0.277924	-0.567607	-0.435794	0.118853	-0.429140	2.897548	-1.444001	-1.901803	-0.333291	3.036173	-0.128759	-0.407834	0.046667	-0.204835	-0.924647	0.880763	16172.000000	2.200344	0.734462	-1.333981	-1.599517	0.452992	-2.363052	-0.447846	-0.379076	-0.016523	
-0.445474	-0.595009	-0.484211	-0.395401	-0.102754	-0.151518	-0.196585	-0.240851	-0.444225	-0.356503	-0.169641	-0.209891	-0.357017	11.108151	-8.523244	-1.383462	-1.384055	4.428792	-1.771210	13.516440	-2.920469	-4.843898	-0.204539	-3.453052	3.314559	-0.882944	-1.656500	2.808540	-1.972008	76.120000	-1.858884	-3.217234	-1.524565	-1.328174	-1.908553	-3.170040	-0.946639	-0.785879	-0.388666	-0.354547	-0.149869	-0.097893	-0.027070	-0.009311	0.000000	-0.039193	-0.167083	-0.317363	-0.351877	-0.868140	-0.452238	-0.082740	-0.500708	-1.948639	-0.982440	2.356872	-0.308983	-1.199780	-0.616103	0.073930	-0.559655	-0.761310	17.513948	217.362069	-0.397913	-2.963181	-1.840848	1.027335	-2.015371	-0.699992	-1.159964	-0.045482	
0.543295	1.389274	10.186006	0.610686	0.120992	0.043876	-0.117886	-0.059332	-0.064617	-0.146888	-0.286560	-0.158706	-0.201723	1.022580	-7.535246	-1.741509	-0.363178	-4.580995	1.222379	1.404113	-2.891710	-1.369936	1.909258	0.062580	1.404619	-0.704067	-0.731138	-43.829268	-18.512821	0.700366	-1.888753	3.276023	-2.209425	2.280602	-3.767714	-3.212795	-0.450095	-0.995501	-0.800006	-0.749054	-0.394959	-0.179913	-0.139848	-0.081061	-0.039193	0.000000	-0.038453	-0.088442	-0.053212	-0.450811	-0.643542	-0.431448	-0.335030	-2.396275	-0.866833	1.187675	-0.296391	-1.827345	-1.357585	0.396148	6.759045	-1.010094	0.232261	-14.268900	-0.842031	-2.133145	-2.031780	1.287700	-1.604706	0.474303	-0.738786	-10.636601	
1.063311	-12.612338	3.317695	-0.096530	-0.291579	-0.117417	-0.403064	-0.160897	-0.039549	-0.029252	-0.599564	-0.256406	-0.208371	-0.252048	-1.257126	-1.203103	-1.157968	-2.382567	3.062406	0.369672	-2.915444	-0.600014	-10.267482	2.299180	0.382589	-0.786752	-0.898451	3.950893	3.184832	-0.774732	0.608653	6.711944	-0.132248	0.413647	-4.294202	-5.912276	-0.160950	-1.249899	-1.688241	-2.021802	-1.196730	-0.495853	-0.460087	-0.277924	-0.167083	-0.038453	0.000000	-0.005354	-0.024722	-0.283218	-0.641097	-0.459476	0.518803	-2.262171	-1.263481	0.432129	0.029927	-2.391915	-1.690977	0.132770	4.926420	-1.140441	0.584146	1.478027	-1.132529	-0.213891	-2.273307	7.503850	-0.718026	3.195203	0.175658	-0.344654	
-10.492437	-1.617141	-1.401243	-1.391130	-1.064187	-0.545884	-1.129260	-0.568762	-0.330610	-0.286135	-0.344842	-0.202127	-0.006069	-0.201960	-0.601862	4.498823	-1.959074	-2.754585	-3.584010	-0.486930	-0.355573	-45.888446	-0.482483	3.106845	1.107640	-0.158709	-1.274214	99.636752	7.382259	-1.557608	0.920689	9.000516	0.323891	0.138050	-4.485107	-4.388734	-0.170802	-0.386227	-0.970679	-1.649672	-1.330936	-1.681751	-1.155805	-0.567607	-0.317363	-0.088442	-0.005354	0.000000	-0.005490	-0.086295	-0.181568	0.939347	10.235160	-0.394233	-1.095239	-0.085295	-0.475963	-2.972517	-1.870709	0.783524	11.918512	-1.030777	-0.011515	0.127609	-0.678835	0.014294	-2.281473	-17.793911	0.139475	2.526343	2.799874	3.335770	
-1.071284	-1.219419	-1.474647	-0.963516	-0.765000	0.325310	1.874178	-0.010397	-0.392816	-0.573312	-0.204366	-0.080174	0.127731	-0.097375	-0.188429	0.625785	-1.940640	-3.591895	1.560912	-0.691954	-0.685769	-7.273874	-15.685940	6.923225	2.180516	0.079251	-1.216610	-3.410617	-1.845079	-1.327323	2.660554	-4.707201	-4.738568	-7.974187	-3.134275	-2.534233	-0.661996	-0.431233	-0.636007	-1.119668	-0.430573	-0.413248	-0.716902	-0.435794	-0.351877	-0.053212	-0.024722	-0.005490	0.000000	-0.032887	-0.083797	0.668934	-28.761004	-0.672526	-1.230760	-1.635659	-421.375000	-5.312216	-2.068869	1.607259	4.501057	0.741354	-0.268290	-0.151360	0.165762	-0.904064	-0.925475	-3.872789	0.165209	0.668073	4.491013	1.533101	
-1.159638	-1.010389	-1.460866	46.310393	0.455797	2.084191	0.371325	-20.144444	-5.031576	-4.056299	-0.567046	-0.256393	-0.085367	-0.332451	-0.198299	0.061819	36.973282	-2.275667	-2.187000	-0.600593	-0.585789	-1.609567	-0.798473	494.289855	1.230436	-1.541831	-1.831061	-26.515371	-31.768754	-1.760543	-1.263319	-6.784138	-3.280520	-3.212845	0.389461	-1.144559	-1.480896	-0.496967	-0.796516	-0.817180	-0.222161	0.562648	0.612369	0.118853	-0.868140	-0.450811	-0.283218	-0.086295	-0.032887	0.000000	0.018310	0.296967	2.237126	7.136499	-1.560344	-2.676143	-1.825155	-0.911528	-1.215425	0.341470	-7.595687	0.974378	-0.135812	-0.062566	-0.014654	-0.509482	-0.139020	-0.762710	0.234234	-0.415741	1.022486	-0.170038	
-2.533374	-2.338417	-2.422135	-3.567700	1.488620	-23.214876	-1.040896	-1.847123	-0.742734	-2.083472	-0.026743	-0.293395	0.088461	-0.065687	-0.172495	0.170436	-0.376279	-1.743579	-0.909948	-0.138551	4.362150	-0.950189	-1.864226	3.126291	-1.929647	-2.450398	-2.126127	-2.683686	-7.378503	-8.314042	2.524679	-1.473678	-5.215530	-2.149853	-2.507238	-1.309665	-2.137770	-1.244397	-1.660764	-1.435308	-1.197653	-0.515623	0.132037	-0.429140	-0.452238	-0.643542	-0.641097	-0.181568	-0.083797	0.018310	0.000000	0.040927	0.085800	-0.690093	-2.601641	-3.271739	-1.142850	-1.118638	-1.290179	-1.121964	4.820947	-1.050164	0.081741	1.482088	1.207437	-0.407002	0.946678	-0.302776	-0.542096	-0.323799	-0.365304	-0.014575	
-4.371287	1.836211	1.931900	-2.319385	-2.107592	0.493162	-1.193855	-1.648434	-1.151893	0.037340	0.437717	-0.088223	0.120203	-0.075395	-0.146137	0.464615	-0.077612	-0.297219	-1.979486	0.236549	2.236167	-0.646450	-3.140618	-0.190982	-2.996557	4.458035	-3.287402	-1.416945	-5.727101	-2.210700	-0.323014	-3.272223	-1.521564	-1.187076	-4.778958	-6.041923	-4.661655	-3.306287	-2.941051	-2.740956	-1.951244	-0.486380	11.210769	2.897548	-0.082740	-0.431448	-0.459476	0.939347	0.668934	0.296967	0.040927	0.000000	-0.016779	-0.141148	0.124876	0.998477	-0.846714	-1.438147	-1.622380	0.421588	4.165506	-0.404601	0.331731	0.047393	0.000455	-0.716676	1.331990	0.687890	-0.861180	-0.457193	-1.076812	0.952723	
-5.699714	4.993071	1.829167	-0.951750	-1.510594	-2.063924	-0.586722	-0.981552	-1.061870	72.119149	-0.373559	-1.118543	-0.232734	-0.209109	-0.280425	-0.047156	0.169174	0.177074	-0.380230	0.002315	-0.663003	0.521617	-2.275597	-1.449234	4.404498	-2.554454	2.223207	-0.571557	-1.171488	1.995018	-2.057508	-6.878409	-4.238214	-0.757576	4.998198	-8.120005	0.727962	0.082051	-7.057787	-2.931732	-2.324864	-2.276365	-0.809961	-1.444001	-0.500708	-0.335030	0.518803	10.235160	-28.761004	2.237126	0.085800	-0.016779	0.000000	-0.021972	0.547777	6.919952	-0.218346	-1.197013	0.742048	2.774326	3.983396	0.056391	0.491196	0.120915	0.206087	-0.539888	0.532255	0.680287	-0.743873	-0.355064	-0.158549	1.638220	
-3.399596	20.105085	-4.496835	-1.859832	-1.382351	-1.182560	-0.742835	-1.191889	-1.959732	-3.867284	-5.687845	-2.997219	-2.505276	-2.971737	-0.740588	-0.416440	0.107317	0.385896	0.032170	-0.102607	-1.151381	-0.560671	-1.889126	-0.531081	1.375240	-2.898812	-8.308209	-0.408203	-2.317990	-3.124670	-4.129740	-1.642497	-2.469719	5.762519	-1.928457	-16.315166	-1.589447	-1.772712	-0.439931	-1.971471	-1.906144	-2.770260	-3.516967	-1.901803	-1.948639	-2.396275	-2.262171	-0.394233	-0.672526	7.136499	-0.690093	-0.141148	-0.021972	0.000000	0.051816	-0.026139	-0.063107	-0.575904	-0.688213	36.176849	2.374651	0.412924	0.007287	-0.627647	0.369611	-0.849185	-0.443095	-0.984904	0.323593	-1.010462	0.072018	0.450490	
3.585064	-0.724816	4.409372	-1.921412	0.496954	-0.347172	-0.829695	-1.128155	-0.609523	-0.292276	1.915542	-2.506182	-2.893011	-2.884165	-0.862721	-1.707589	-0.848178	-0.033914	-0.062049	-0.132923	0.212687	-0.559735	-2.890465	-2.082451	1.978951	-2.140288	-1.686288	-1.870942	-2.286013	7.007082	-2.497027	-2.874061	-5.812411	-0.837218	15.076904	-2.791309	2.620955	36.038369	-4.037558	4.810245	3.170195	-4.311932	-0.678419	-0.333291	-0.982440	-0.866833	-1.263481	-1.095239	-1.230760	-1.560344	-2.601641	0.124876	0.547777	0.051816	0.000000	-0.094809	-0.121394	-0.000321	-0.386482	-3.265804	2.503983	-0.241153	0.660725	-0.944591	-0.066977	-1.124408	-0.700494	-0.546959	0.400939	-0.645164	-0.039835	-0.077967	
-0.134393	-1.690052	-0.080915	-0.932423	-2.084679	-4.677640	-2.561897	-0.881860	0.881175	0.345624	0.525233	1.116255	0.171859	1.037324	-0.106734	-1.745629	-2.363262	-0.393817	-0.185399	0.136831	0.309038	-59.835659	-0.985530	1.953980	1.438895	1.015002	-0.756784	-0.111366	-5.972418	-0.200741	-0.334725	-1.633932	-5.576422	-0.170597	-4.624284	0.179240	-2.423918	-0.950734	-0.483074	-0.269435	-0.256524	0.256978	-1.474819	3.036173	2.356872	1.187675	0.432129	-0.085295	-1.635659	-2.676143	-3.271739	0.998477	6.919952	-0.026139	-0.094809	0.000000	0.054357	0.394539	5.541046	-2.446382	294.156863	-0.250107	0.083699	0.712258	-0.341475	-0.550609	-0.426383	-0.159682	0.000337	0.381469	0.189471	-0.050733	
9.127292	-0.650204	3.934708	0.907165	-3.938847	-1.814772	-3.488081	0.566795	0.915940	1.123594	-2.520465	-0.500563	-0.535623	-0.359710	-1.105763	-0.432712	-0.580875	-1.623979	-0.778678	0.057412	-0.050038	0.026049	1.867159	-10.491210	-28.169383	8.938971	0.109008	0.561252	-3.377547	-0.368562	-1.573067	-0.492536	0.887213	0.623279	0.905078	-0.956547	-4.592533	-3.096211	3.579372	-1.277482	0.183017	0.931405	0.422159	-0.128759	-0.308983	-0.296391	0.029927	-0.475963	-421.375000	-1.825155	-1.142850	-0.846714	-0.218346	-0.063107	-0.121394	0.054357	0.000000	0.040277	1.021013	2.145953	0.449132	-40.477555	-0.247240	0.764733	0.706671	0.267892	-0.370570	-0.632985	-0.394503	-0.105098	-0.022059	-0.471160	
-4.111268	0.234807	-1.043202	-0.420491	-7.002159	-0.701588	2.795118	-3.039583	-1.203839	-1.267268	-1.908361	-5.790206	-1.302419	-2.016896	-20.540551	0.732186	0.326897	-0.277556	-1.461010	-0.523967	-0.069019	-0.179117	0.258672	-0.840078	-0.171106	-6.598958	1.719891	0.016519	5.473852	-0.821490	0.176982	-3.176575	5.621034	1.369806	-2.036552	-2.007115	-0.884449	0.117397	0.124041	-0.575658	0.063885	0.395345	0.361639	-0.407834	-1.199780	-1.827345	-2.391915	-2.972517	-5.312216	-0.911528	-1.118638	-1.438147	-1.197013	-0.575904	-0.000321	0.394539	0.040277	0.000000	-0.163073	-0.410837	-0.892163	2.980835	-0.411419	-0.189742	1.679499	0.215359	-0.329918	-0.384705	-1.124418	-0.252070	-0.025991	-0.183774	
-0.387964	-0.740981	-1.828620	-2.802432	-2.207767	-6.871610	-0.371807	-0.748530	-0.745495	-0.301670	-3.188228	-1.760644	4.545387	14.669049	-3.075586	-3.285030	-0.991813	-1.731684	-0.388593	13.806269	8.286485	0.309300	0.482869	-0.269387	1.102600	32.331281	9.601379	-0.608909	-0.249541	-1.026723	-4.799931	0.287371	-0.571490	-2.896261	-0.994352	-3.314524	-0.425167	0.002070	0.061676	-0.097487	-0.031661	-0.340897	0.015064	0.046667	-0.616103	-1.357585	-1.690977	-1.870709	-2.068869	-1.215425	-1.290179	-1.622380	0.742048	-0.688213	-0.386482	5.541046	1.021013	-0.163073	0.000000	-0.053193	0.394295	0.913065	-0.051177	-0.247775	0.621154	-0.090552	-0.017593	0.184796	-0.678663	-0.653141	-0.230787	-0.322900	
36.103448	1.730525	0.598622	0.079073	-0.927755	-0.295052	-2.454171	-1.198367	-1.832815	-2.580638	-1.383712	-2.748906	-1.235098	-1.143875	-1.597185	-1.259880	-1.397109	-0.982863	-0.648945	-0.676979	-1.283484	-1.395362	-0.204327	0.281802	0.655953	-6.534860	-0.892653	3.872377	0.952008	3.571832	1.121291	0.238133	3.699205	-1.011873	-2.464110	-1.223831	0.370231	-0.140586	-0.108028	-0.476742	-0.664118	-0.656245	-0.102765	-0.204835	0.073930	0.396148	0.132770	0.783524	1.607259	0.341470	-1.121964	0.421588	2.774326	36.176849	-3.265804	-2.446382	2.145953	-0.410837	-0.053193	0.000000	-0.169180	0.474579	-0.465970	0.904160	0.210746	-0.745307	0.160657	-0.595660	-0.166113	-0.753614	-0.301642	-0.256166	
-5.973118	1.012586	-5.375749	-4.256757	1.210700	0.152152	4.055925	12.683474	8.967238	0.589453	-0.732566	-0.523513	-0.571804	-63.163480	-4.655560	-0.264070	-0.556394	0.497283	-0.002804	0.612388	3.226867	-0.405386	-1.858135	-0.067349	0.074039	-0.114008	17.207184	-0.533369	-2.466246	-12.955584	-1.257529	-0.262730	-6.320778	-5.102382	-0.015224	0.171977	-24.525568	-5.941466	5.442318	1.456779	-1.491855	-1.987998	-0.889846	-0.924647	-0.559655	6.759045	4.926420	11.918512	4.501057	-7.595687	4.820947	4.165506	3.983396	2.374651	2.503983	294.156863	0.449132	-0.892163	0.394295	-0.169180	0.000000	0.049733	-0.518048	0.434577	-0.118322	-0.500711	-0.318818	-0.263266	-0.916338	-0.212765	0.041421	-0.663109	
-0.538632	-2.377966	-1.010525	-3.787717	-2.889457	-38.644651	2.308789	0.344722	0.470663	-0.181560	49.598820	-0.957432	-0.061713	0.341655	1.206918	-1.735445	-4.482505	-0.796421	-1.530416	-2.771057	1.621842	-1.318602	7.988425	16.023074	0.774299	1.235400	0.372255	0.152111	-0.926829	19.892977	-3.710047	-0.503191	-1.150216	7.460185	-4.433007	-0.082581	-2.943617	-2.162907	2.029738	-1.812457	-0.853803	-0.384797	0.567882	0.880763	-0.761310	-1.010094	-1.140441	-1.030777	0.741354	0.974378	-1.050164	-0.404601	0.056391	0.412924	-0.241153	-0.250107	-40.477555	2.980835	0.913065	0.474579	0.049733	0.000000	0.059536	0.070589	-0.213182	0.163099	-0.046385	0.183112	0.270963	-0.134326	0.133586	0.664747	
-0.399858	-2.233435	-1.289107	0.358764	-5.454883	-2.811020	13.701349	-1.832363	1.051617	-12.544431	-0.179741	12.863660	0.244373	-0.358391	-1.200436	-1.966060	-0.585021	0.508224	-0.999047	-0.573943	-5.227782	2.618097	-1.325722	-0.207646	-0.528493	-0.364430	-0.261194	-1.335099	-0.787979	-41.205433	-1.820452	-1.501323	-1.155895	19.711141	3.239199	-0.056978	13.483193	7.988650	4.372492	1.013924	0.165965	2.477749	14.834368	16172.000000	17.513948	0.232261	0.584146	-0.011515	-0.268290	-0.135812	0.081741	0.331731	0.491196	0.007287	0.660725	0.083699	-0.247240	-0.411419	-0.051177	-0.465970	-0.518048	0.059536	0.000000	0.129425	-0.090579	-0.328265	-0.576154	0.190269	0.239494	-0.170780	-0.289805	0.056723	
-0.939949	0.423003	-0.902832	-2.093458	-16.326386	6.662601	-54.167064	-0.845297	2.117829	-0.939098	8.002580	32.669606	0.760098	-0.917370	-1.767216	1.354004	0.079282	-0.077544	5.445946	-2.509260	-0.456631	-2.104286	-1.156999	-1.121144	-1.445928	-1.541587	-0.898834	-0.538216	-0.894906	24.209023	-2.218486	-3.656022	-2.699410	-10.600502	-2.038866	-6.946883	-7.887452	-7.260160	23.841480	2.694089	1.993219	30.180328	2.560190	2.200344	217.362069	-14.268900	1.478027	0.127609	-0.151360	-0.062566	1.482088	0.047393	0.120915	-0.627647	-0.944591	0.712258	0.764733	-0.189742	-0.247775	0.904160	0.434577	0.070589	0.129425	0.000000	-0.011668	-0.448724	0.651820	-0.363818	0.264410	0.546104	0.482420	0.679364	
-0.027280	0.228184	-0.796935	0.176262	-0.655299	24.742041	6.818674	-7.530591	-1.497365	-2.288829	0.255898	-0.791067	-1.574650	-1.925704	-0.452654	-7.462781	1.353055	-0.359019	-0.673131	-1.033824	-0.584850	2.619172	-7.407898	1.599509	0.832052	0.104925	-3.566382	0.408610	0.315634	0.255200	-9.877615	0.502186	0.074930	-14.195856	-3.296442	8.477273	-0.943934	-4.768737	1.356674	-1.545845	-0.918635	-4.068182	12.229854	0.734462	-0.397913	-0.842031	-1.132529	-0.678835	0.165762	-0.014654	1.207437	0.000455	0.206087	0.369611	-0.066977	-0.341475	0.706671	1.679499	0.621154	0.210746	-0.118322	-0.213182	-0.090579	-0.011668	0.000000	0.008434	-0.491157	-0.650725	-0.354300	-0.140278	-0.444152	-0.298743	
-1.369683	-1.737665	-1.005149	-1.096924	-0.682923	-4.701133	-1.776879	-4.380627	1.296843	-0.620437	-1.769411	-5.794534	-3.297770	-3.952110	-1.980768	-0.906069	-0.847097	-1.114225	-0.935828	-2.059715	-0.817380	2.145133	5.086217	5.998676	1.246215	1.041048	-3.227695	7.634522	-1.121395	-0.051543	-0.556602	-0.117846	-0.876651	-3.168307	-6.282200	-15.531073	-0.920830	-3.691429	-1.527805	-0.420794	-0.949904	-1.156507	-0.829911	-1.333981	-2.963181	-2.133145	-0.213891	0.014294	-0.904064	-0.509482	-0.407002	-0.716676	-0.539888	-0.849185	-1.124408	-0.550609	0.267892	0.215359	-0.090552	-0.745307	-0.500711	0.163099	-0.328265	-0.448724	0.008434	0.000000	-0.268266	-0.252356	-0.207421	-0.294560	-0.302752	-0.575474	
3.617643	-9.077023	-1.552000	-0.511001	-0.396459	-4.637612	-1.338393	-1.486194	-3.458792	-2.971904	-8.322630	-0.998747	-2.174563	-2.068034	-0.180257	7.820780	0.187844	-4.859047	-2.263287	-4.853073	-0.298337	-1.642941	-0.325854	1.579896	1.209231	-2.084694	-13.579058	-8.423616	-0.927315	-0.601545	0.160220	-0.321951	3.005002	0.295188	-4.818455	-1.168008	-0.494402	-1.516943	-0.434534	-1.560813	-0.203219	-0.468112	-0.968116	-1.599517	-1.840848	-2.031780	-2.273307	-2.281473	-0.925475	-0.139020	0.946678	1.331990	0.532255	-0.443095	-0.700494	-0.426383	-0.370570	-0.329918	-0.017593	0.160657	-0.318818	-0.046385	-0.576154	0.651820	-0.491157	-0.268266	0.000000	0.003030	-0.067991	-0.156419	-0.771319	-0.601658	
-0.066727	-0.545903	0.421150	3.644881	0.954244	-0.475737	-0.511655	-0.203520	1.236773	1.733052	0.683787	-1.314198	-1.384632	-2.498184	-1.912613	-0.087872	-9.081444	-0.760154	-1.280754	-1.153110	-1.523614	-1.654753	-1.680555	-0.725950	-0.261217	-0.482859	-4.514139	-3.149389	2.016230	-1.524138	-1.871318	-0.809624	-1.454122	-0.125245	-3.994524	1.563062	-1.494832	-1.103117	1.084783	-4.953616	-1.450503	0.075436	0.258209	0.452992	1.027335	1.287700	7.503850	-17.793911	-3.872789	-0.762710	-0.302776	0.687890	0.680287	-0.984904	-0.546959	-0.159682	-0.632985	-0.384705	0.184796	-0.595660	-0.263266	0.183112	0.190269	-0.363818	-0.650725	-0.252356	0.003030	0.000000	-0.369884	-0.525707	-0.133197	-0.120487	
-3.340713	-11.112916	1.450315	0.513554	-1.827819	-0.958537	-0.608229	-8.896286	1.293425	-0.840706	-0.672842	-0.277613	0.419197	-0.400311	-0.394203	-1.444906	2.338400	-2.486902	-1.311257	-0.575176	-0.706568	0.302026	-0.270824	1.187325	0.605070	-2.272035	-1.643506	-1.461556	0.227242	-0.197430	-4.040661	-0.961879	-0.432684	-1.433807	-2.910051	-1.287946	-7.531463	-0.004654	0.163962	-1.336924	-0.406768	-0.085553	-1.755242	-2.363052	-2.015371	-1.604706	-0.718026	0.139475	0.165209	0.234234	-0.542096	-0.861180	-0.743873	0.323593	0.400939	0.000337	-0.394503	-1.124418	-0.678663	-0.166113	-0.916338	0.270963	0.239494	0.264410	-0.354300	-0.207421	-0.067991	-0.369884	0.000000	-0.115445	-0.057179	-0.736837	
20.030597	-2.546895	-2.305427	-14.978443	6.285088	0.350215	0.243166	0.866384	-9.196464	-30.028261	-8.404051	-2.648830	-9.085854	8.581208	1.479164	-6.216905	1.723781	1.806679	-0.099576	-1.676741	-0.916538	-0.779121	-0.220629	-0.891070	0.150268	4.030602	-1.240984	0.513590	-3.611600	-6.322044	-1.065447	-2.200607	-1.199542	-0.713071	-0.679065	-0.963328	-1.480176	-1.780245	-2.509718	-4.618442	-5.976635	6.583750	0.497450	-0.447846	-0.699992	0.474303	3.195203	2.526343	0.668073	-0.415741	-0.323799	-0.457193	-0.355064	-1.010462	-0.645164	0.381469	-0.105098	-0.252070	-0.653141	-0.753614	-0.212765	-0.134326	-0.170780	0.546104	-0.140278	-0.294560	-0.156419	-0.525707	-0.115445	0.000000	0.005390	-0.116619	
-2.255517	-0.863938	-0.670591	-0.577502	-0.456186	-1.253240	0.414303	-1.628608	6.568946	-17.910185	-1.151030	-4.734034	0.058417	0.007455	-1.847634	-2.158851	-2.638963	-1.574997	-0.139217	-0.614103	-0.656207	-2.153247	-1.786248	0.093018	0.885761	-0.501482	-4.021559	-2.258143	-0.703858	1.281114	-2.588195	-14.470610	-3.765858	-2.600960	-1.008392	0.363805	-1.531570	-4.170520	-3.673409	1.330625	40.018339	-6.903544	0.136352	-0.379076	-1.159964	-0.738786	0.175658	2.799874	4.491013	1.022486	-0.365304	-1.076812	-0.158549	0.072018	-0.039835	0.189471	-0.022059	-0.025991	-0.230787	-0.301642	0.041421	0.133586	-0.289805	0.482420	-0.444152	-0.302752	-0.771319	-0.133197	-0.057179	0.005390	0.000000	-0.131306	
-4.867683	-1.558684	-1.152861	-2.777996	-4.208553	0.945759	-2.378385	0.907981	-2.096573	39.589936	-2.511351	-6.798985	-0.114660	-0.111682	-0.879152	2.354542	-0.039719	0.974046	-86.494802	-1.275631	0.009902	0.268114	-0.222526	0.420316	0.517143	1.162525	-0.016106	-4.366942	-0.794689	-32.554603	-2.179570	-1.581483	-1.508884	0.551913	-2.098768	-10.542355	-0.210105	0.030138	-0.458758	-1.272291	-3.226531	-0.430760	0.913532	-0.016523	-0.045482	-10.636601	-0.344654	3.335770	1.533101	-0.170038	-0.014575	0.952723	1.638220	0.450490	-0.077967	-0.050733	-0.471160	-0.183774	-0.322900	-0.256166	-0.663109	0.664747	0.056723	0.679364	-0.298743	-0.575474	-0.601658	-0.120487	-0.736837	-0.116619	-0.131306	0.000000	


==> plots/covariance_cmass_ratio/covariance2_g512.txt <==
0.000000	-0.054473	-0.161540	0.122604	0.021771	-0.123150	-0.132738	-0.191752	-0.097484	-0.442301	-0.431863	-0.546825	-0.474152	-0.642470	-0.385975	-0.313625	-0.095074	-0.285019	-0.526704	-1.222502	-1.423137	-1.518622	-2.026648	-2.876557	0.677639	1.434484	-3.568916	-5.264009	18.198190	-9.008250	-0.913294	-0.820127	-2.769979	-0.657191	-1.093738	8.739219	0.923915	-0.651883	-0.170538	0.104623	-1.390647	0.409863	-0.344076	-0.156938	0.173578	-0.318155	-0.451163	1.189447	1.351300	-0.115120	-0.204937	-0.124982	2.508015	1.002756	3.084432	7.612747	-0.527661	-0.363682	-2.554709	0.237454	-0.161114	-0.260026	-0.093390	0.420144	-0.027814	0.068747	-0.017172	-0.127838	-0.300139	-0.494476	-0.702226	-1.074766	-0.870360	-1.087114	-0.969624	-1.193778	-1.813666	-1.455139	-0.932729	-0.860616	-0.954047	-2.196505	-2.749944	-1.721309	7.178353	-3.698197	-2.041348	-1.430829	-1.146816	0.279677	-0.925923	-0.698018	0.405521	0.250485	-4.089155	-5.191975	-1.189029	-2.595055	-1.874821	-0.904655	6.829263	8.117570	-2.298786	1.259924	-1.810019	1.696713	1.349487	0.153345	0.004186	0.602691	
-0.054473	0.000000	-0.039606	-0.002759	0.056096	-0.026453	-0.037759	-0.175154	-0.082380	-0.378741	-0.368461	-0.488533	-0.476872	-0.710584	-0.613998	-0.687419	-0.463838	-0.377220	-0.485277	-1.015268	-1.468236	-1.695670	-1.943950	-4.908919	1.966345	1.530084	-6.081368	-5.643817	9.873358	-5.890263	-0.974605	-2.043662	-2.133653	-0.982637	-1.459411	0.840745	-0.276247	0.110820	-0.123100	0.211772	-1.222869	0.337017	-0.551603	-0.956216	0.297974	-0.624593	-0.833615	-1.464444	0.347002	-0.595695	-0.998208	-0.978072	0.585974	0.805653	8.098673	-1.274801	-0.791686	-0.586764	-1.527852	0.300023	-0.262651	-0.195300	-0.159850	0.330895	-0.036107	-0.010366	-0.102816	-0.291794	-0.387124	-0.628493	-0.795714	-1.193691	-1.141114	-1.337692	-1.254140	-1.626894	-2.369700	-2.046240	-1.504581	-1.311202	-1.129961	-1.632222	-2.004580	-1.851178	-13.512360	-10.059450	-2.725940	-1.498725	-0.924924	0.288133	-1.314525	-1.100579	-0.306823	0.992399	-3.454390	-3.966011	-0.742543	-2.406299	-2.938263	0.545446	2.843285	-3.983409	-4.748348	1.420794	-1.470127	2.807742	3.209105	0.066016	-0.070014	0.469776	
-0.161540	-0.039606	0.000000	-0.242081	-0.016873	0.018753	-0.071587	-0.115848	-0.067359	-0.363453	-0.285076	-0.461154	-0.436171	-0.752216	-0.855346	-1.134525	-1.035160	-0.888684	-1.229119	-1.391586	-1.793737	-1.794079	-2.204467	-3.473786	5.950206	2.367080	-9.066441	-5.935111	7.310935	-3.385402	-0.403443	-16.471884	-1.529975	-1.003145	-1.682211	-2.233651	-1.380071	1.043001	0.108144	-0.103638	-0.792602	1.913194	-0.111954	-1.032134	0.357902	-0.948521	-1.719327	-2.205673	-0.823527	-1.284029	-1.091012	-1.413229	-1.501502	0.014043	-3.905947	-0.504705	-0.783251	-0.717995	-0.890745	0.080350	-0.411190	-0.259591	-0.256525	0.100839	-0.071615	-0.110551	-0.172166	-0.263033	-0.350879	-0.510677	-0.667219	-1.081356	-1.257829	-1.337844	-1.360295	-1.807798	-2.546284	-2.287579	-1.834367	-1.727178	-1.355419	-1.396845	-1.723335	-1.859134	-4.294367	-75.449180	-4.009913	-1.442557	-1.026931	0.283768	-1.784827	-1.574160	-0.769586	2.120202	-2.388919	-3.274513	0.278993	-1.687171	-4.400894	0.496338	-0.641474	0.821925	-1.555199	1.809154	-2.679245	4.184034	13.877422	-0.526935	-0.030343	-0.057442	
0.122604	-0.002759	-0.242081	0.000000	-0.062906	-0.198182	-0.056045	-0.018110	-0.140862	-0.245819	-0.198599	-0.270908	-0.229262	-0.285078	-0.151387	0.692815	1.618651	1.148192	0.293402	-0.276291	-1.078339	5.898921	-0.139427	-0.266903	-1.327051	-0.872604	-1.520633	-3.594302	-43.136439	8.935963	2.241697	-1.621356	-3.014129	-2.289474	-1.359056	0.772309	0.996739	-0.024710	-1.115788	-3.004844	-2.238585	-11.475480	-1.475338	-0.874205	-1.703485	-1.202301	0.582725	-0.329199	258.017241	17.251408	-1.781264	0.109278	-4.335970	0.889012	1.846489	-0.635691	0.093622	-0.195053	-1.582514	-0.533880	0.142230	-0.787180	0.132306	0.275848	-0.094516	-0.092917	-0.125319	-0.256417	-0.320887	-0.732810	-1.082822	-2.429520	-2.536377	-4.401737	12.174519	-7.343921	-3.598072	-1.279317	-3.063785	1.059413	3.598693	1.032753	-0.460039	2.938744	3.734790	-1.344665	0.104709	6.852522	-3.314212	-1.002413	1.113345	0.303597	-0.820688	0.781870	-2.096455	3.738242	0.114262	-5.424960	-1.361951	-2.662737	-7.874320	3.470917	-1.428809	2.185016	-2.768772	-0.621086	2.909716	-0.535812	0.133432	-5.014940	
0.021771	0.056096	-0.016873	-0.062906	0.000000	-0.047773	0.012035	-0.039186	-0.047425	-0.189183	-0.147369	-0.141144	-0.229156	-0.267642	-0.425128	-0.139578	0.207162	0.431099	-0.039826	0.484606	-0.474155	-4.599586	-0.493175	-0.444110	-0.384180	-1.026951	-1.495733	-10.234818	2.254696	4.580192	-9.409711	-2.432963	-3.407429	-1.558140	-1.828555	-0.465081	0.186495	-1.098200	-0.559960	-1.624939	-2.404510	-5.042927	-1.132935	-3.282165	-1.177891	-2.755993	-2.976962	-1.120120	0.126580	0.980673	-1.697030	-1.162368	-1.602540	-2.500481	2.312422	-0.519218	0.077931	0.697371	-1.010405	-0.433637	-0.781980	-0.396639	-0.139740	0.161036	-0.079118	-0.120060	-0.147329	-0.257747	-0.240840	-0.499504	-0.616547	-1.212499	-1.485396	-1.886278	-2.257533	-2.183818	-2.505625	-3.500285	-1.931038	-1.105799	-0.559140	-0.337972	-0.400311	-1.135907	-18.055067	-5.193054	2.261946	1.821719	-3.578406	-0.586399	4.720265	-55.905537	-3.137090	3.247168	-4.567053	-46.988571	0.501595	-18.706196	-4.634527	-6.030808	-7.629165	-1.657871	-2.638305	2.549525	-2.333970	13.990172	11.889101	-0.928772	-0.685837	0.510011	
-0.123150	-0.026453	0.018753	-0.198182	-0.047773	0.000000	-0.031942	-0.030617	-0.029138	-0.203785	-0.107157	-0.205412	-0.267735	-0.420709	-0.719768	-0.808589	-0.815039	-0.645106	-1.295195	-0.810370	-1.665495	-2.006326	-2.327317	-1.118319	-7.583541	-1.576523	-1.873731	-20.093215	0.813723	1.568796	7.602972	0.610581	-0.568537	-0.855351	-1.999715	-1.864085	-0.797195	-2.134652	0.037932	-1.194065	-1.443977	-1.528262	4.522091	-1.999051	-0.779705	-2.154680	-1.992094	-1.320401	-1.207276	-1.414515	-1.829195	-1.894028	0.685961	-8.272253	-0.676419	-0.245576	0.054012	4.281451	-0.604571	-0.218795	-2.400000	-0.612757	-0.380488	0.091661	-0.114022	-0.154567	-0.140334	-0.153146	-0.114087	-0.250456	-0.318338	-0.660015	-1.044833	-1.102067	-1.302314	-1.763347	-2.289869	-3.040395	-2.404457	-2.083278	-1.457133	-0.968932	-1.167091	-1.785751	-3.923276	29.352495	2.456249	0.139284	-1.868048	-0.377845	-3.769921	-1.713230	-1.754368	4.468490	-1.997296	-2.863117	2.327552	2.417692	7.087151	-3.937398	9.962025	2.272806	-1.433630	17.026855	-1.359336	-1.999335	2.253688	-1.278112	-0.817936	-1.150377	
-0.132738	-0.037759	-0.071587	-0.056045	0.012035	-0.031942	0.000000	-0.042686	-0.084592	-0.079734	-0.041771	-0.023621	-0.113435	0.054153	-0.250138	0.350046	0.178452	0.250410	0.226567	0.809235	1.035792	-0.361575	-1.082923	-0.667892	-1.088597	-0.331260	1.479723	-1.103703	0.094392	1.855708	-8.464990	-0.604647	0.045766	-5.592175	-1.535462	9.620072	-33.790816	-2.564673	64.726837	-48.815271	-4.652422	-1.338396	0.182150	-3.342105	0.335422	-2.507001	-1.918980	-1.186850	-0.821753	6.041874	-1.533005	-1.002081	0.660703	0.750860	-3.009578	-0.177203	-0.031371	0.473852	-0.458726	0.031428	1.061799	-0.367927	-0.602419	-1.550592	-0.176986	-0.218006	-0.296010	-0.370692	-0.271170	-0.459061	-0.404139	-0.598359	-0.711023	-0.917808	-0.637270	-0.969183	-1.810086	-2.374504	-2.339537	-2.004430	-1.109990	-0.183439	1.247171	-0.772244	2.217907	1.774696	0.085087	-1.351455	-2.000839	-2.166980	5.666133	-3.707785	5.357249	2.664444	6.552615	5.729604	0.517421	-0.181501	2349.529412	-6.160483	-2.228578	0.710252	3.927992	2.506570	-4.151742	0.056324	1.481931	-1.040470	-0.631154	-0.948150	
-0.191752	-0.175154	-0.115848	-0.018110	-0.039186	-0.030617	-0.042686	0.000000	-0.047603	-0.103309	-0.020301	-0.089305	-0.183686	-0.092797	-0.410237	-0.236061	-0.491838	-0.311877	-0.777590	-0.780200	-1.372709	-1.179986	-1.247980	-0.199756	5.834787	-0.422232	-0.870986	9.100058	0.309242	2.267781	-40.037500	1.012523	-2.324104	-1.455885	-1.821505	-1.768141	0.007073	-1.753102	-19.642085	0.123943	-1.663491	-2.132790	-16.007567	-1.483757	-0.702432	-1.327201	-3.587808	-0.848052	-2.162665	-0.610637	-1.073014	3.300882	-0.196427	2.460208	-0.497082	-0.180407	0.266833	-1.013252	-0.510384	-0.094711	1.893190	-5.517141	-0.838791	-0.276491	-0.261134	-0.172160	-0.171262	-0.188050	-0.108254	-0.205307	-0.260456	-0.399430	-0.504389	-0.524655	-0.459006	-0.838486	-1.199909	-1.815810	-1.808438	-2.035509	-1.647333	-1.355311	-1.807730	-2.248509	-3.484153	-3.248970	0.160887	-0.836535	-2.032436	0.508336	-1.670103	-1.183503	-1.337179	1.990651	-2.878376	-0.805651	4.786195	-1.077005	-0.506884	-1.803209	0.103272	-68.011655	-4.068256	-6.251178	-3.284701	5.244199	-0.348506	-1.133168	-0.838184	-1.141540	
-0.097484	-0.082380	-0.067359	-0.140862	-0.047425	-0.029138	-0.084592	-0.047603	0.000000	-0.117378	-0.051505	0.030025	-0.099560	0.142832	-0.121666	-0.033907	-0.259150	-0.218735	-0.478482	-0.032119	0.344446	1.644689	8.465044	2.677501	-7.352525	-0.215699	-0.274494	-1.581857	2.010648	4.232403	-4.053727	2.097803	-55.585635	0.486461	-2.106374	-1.150906	0.377955	-1.494496	-0.870506	-0.326428	-4.779374	-4.401401	-5.219310	-10.133094	-1.193069	-2.633425	0.024067	-1.369026	0.159249	-0.653105	0.321728	-0.732928	-1.411243	-4.414120	18.318575	-113.417565	-0.030316	1.190410	-1.108579	-0.484605	0.248615	-0.222536	0.328177	-23.065008	0.105853	-0.149476	-0.051107	-0.127048	-0.051375	-0.058381	-0.093213	-0.103690	-0.153204	-0.364076	-0.609824	-0.827394	-0.940709	-0.961348	-1.362475	-0.902384	-0.459325	-0.845128	-1.415616	-1.553985	-3.693802	-0.917964	-1.528146	-1.594687	-1.575286	0.744864	-1.197933	-1.777214	-2.562557	11.319822	-1.757173	-0.683415	1.533304	-2.352622	0.681313	-2.040239	-1.223660	2.425853	-2.358460	0.050328	-1.648747	0.843157	2.982721	-1.049170	-1.248116	-0.869382	
-0.442301	-0.378741	-0.363453	-0.245819	-0.189183	-0.203785	-0.079734	-0.103309	-0.117378	0.000000	-0.016641	-0.031226	-0.034864	-0.022468	-0.238553	-0.062432	-0.217664	-0.251664	-0.211563	-0.511056	0.038311	0.433614	0.397667	1.954543	-4.637314	-0.924836	0.155830	1.630070	11.647582	-8.394509	-6.006972	2.593072	1.003773	4.397755	-1.028742	17.138889	0.029963	2886.384615	0.204175	3.731328	-0.638993	-2.263947	-2.411380	-2.471722	3.482204	-5.396942	-27.828897	-1.764957	17.553719	-0.951052	-0.532959	-4.453893	-1.129332	-0.115694	-0.280884	-0.676080	-0.426743	-1.466280	-0.539474	-0.188342	2.575599	-4.206213	14.960866	0.378033	-1.144158	-1.421229	-0.578735	-0.416596	-0.203213	-0.215299	-0.268181	-0.244970	-0.251039	-0.323848	-0.119861	-0.456385	-0.866797	-1.013129	-1.530242	-1.178755	0.476234	-0.800180	-1.222522	-0.829620	-2.038056	-1.533653	-5.246345	-1.338662	-1.211392	-0.992968	1.845483	-1.641858	-0.736356	3.312781	0.748215	-1.146123	4.801748	-1.284367	1.002333	14.046600	-0.507866	2.330270	2.907944	-2.547095	-2.305337	-0.849732	-2.051394	-1.098176	-0.301080	-0.955978	
-0.431863	-0.368461	-0.285076	-0.198599	-0.147369	-0.107157	-0.041771	-0.020301	-0.051505	-0.016641	0.000000	-0.029111	-0.060955	-0.048627	-0.209552	-0.205235	-0.407743	-0.418927	-0.608785	-0.821490	-0.721563	-0.682730	-0.377831	0.569345	16.195471	-0.236881	-37.948413	-0.788273	4.811143	-2.308186	-2.917336	1.374705	-0.498255	1.150440	-1.868688	-1.194885	0.244758	-3.426178	0.700535	-0.581721	0.813755	-3.275989	-3.172686	-5.150461	1.196306	-0.715213	0.134040	-1.554475	-3.221798	-1.437577	2.234306	-2.456475	-1.620189	-15.050512	-0.755853	-1.190579	-0.501422	-0.849543	-0.706142	-0.490166	-8.766885	0.169261	1.572169	-0.124865	1.480686	-2.085546	-0.337493	-0.295539	-0.132708	-0.102640	-0.186829	-0.163063	-0.162982	-0.243040	-0.172509	-0.377668	-0.653594	-0.826670	-1.327249	-1.602275	-2.089831	-1.308068	-1.737177	-1.840291	-3.955805	-11.599179	43.844560	-1.136389	-1.604970	-0.740280	-1.211400	-1.194511	-0.931284	-14.108781	-2.976931	-1.118175	4.884731	-1.486478	-1.807907	0.220082	0.056263	9.286802	-3.334612	-2.219951	-2.651154	1.483813	-1.240278	-0.848272	-0.811876	-1.152042	
-0.546825	-0.488533	-0.461154	-0.270908	-0.141144	-0.205412	-0.023621	-0.089305	0.030025	-0.031226	-0.029111	0.000000	-0.051611	-0.007987	-0.077991	0.009249	-0.045256	0.006826	0.089601	-0.468740	-0.566388	-0.561481	0.442513	-0.278303	-0.591696	-1.840111	1.755514	-0.850188	0.694719	-2.258404	-1.332072	1.369727	2.911084	6.511276	-0.850959	2.243147	-0.390957	-4.558376	-1.057329	-0.099794	0.839633	-2.122247	-2.582223	0.938249	-0.073742	-146.053846	0.882384	-1.552235	2.137912	-0.531802	-10.131679	-2.333055	-1.886307	-1.007195	-1.554206	-1.255419	-0.673352	-0.969884	-1.346683	-1.017923	-1.885451	0.070169	13.079643	0.134842	0.327920	0.808668	5.492746	-0.987285	-0.206125	-0.086139	-0.200818	-0.117798	-0.168323	-0.160100	-0.072260	0.015074	-0.501503	-0.585275	-0.904145	-0.700542	-1.976048	-5.635771	-3.788892	-2.505778	-6.717492	-0.972599	-2.308600	-1.087314	-0.929181	2.348133	-1.721354	-1.823994	-1.249284	1.859400	0.145048	-16.546926	5.261945	-0.755321	1.452710	-3.857356	-2.117165	7.338599	-3.055770	-2.431170	11.160915	0.101423	-1.790145	-1.015276	-1.676049	-1.156848	
-0.474152	-0.476872	-0.436171	-0.229262	-0.229156	-0.267735	-0.113435	-0.183686	-0.099560	-0.034864	-0.060955	-0.051611	0.000000	-0.058772	-0.050240	-0.089988	-0.198039	-0.164430	-0.133273	-0.388163	-0.056176	-0.258411	-20.069808	-1.331570	0.325636	-7.750502	4.860759	-1.701871	-0.627211	-4.352341	-3.500194	1.138787	0.748201	-0.002605	-1.090168	-4.668836	-0.373200	-2.040320	0.375307	0.712604	2.071109	-1.193956	2.098193	-58.871231	0.999207	13.249772	3.138734	-3.856010	0.991494	-2.114121	-21.708122	-1.972224	-0.997706	1.855352	-0.917616	-8.648254	-0.447333	-0.951556	-1.561897	0.883504	-0.562738	-1.438812	-2.379682	-0.945088	0.654559	2.067350	0.956174	-1.005431	-0.678489	-0.159552	-0.187277	-0.113328	-0.107467	-0.205956	-0.217937	-0.235526	-0.229447	-0.162789	-0.830834	-0.928500	-0.978314	-1.623794	-2.182646	-3.021585	-4.364787	18.622222	7.965003	-0.457878	-0.047135	-0.143586	-7.710860	-4.189904	-1.766094	2.172470	-2.363443	-2.192330	-3.562469	0.148207	-0.367951	-1.261786	1.675184	-36.205479	-2.161261	-1.376298	-2.205118	-7.727805	-0.973430	-0.852973	-0.915816	-0.767313	
-0.642470	-0.710584	-0.752216	-0.285078	-0.267642	-0.420709	0.054153	-0.092797	0.142832	-0.022468	-0.048627	-0.007987	-0.058772	0.000000	-0.069608	-0.007523	-0.090355	-0.003736	0.100725	-0.108606	-0.083675	-0.354848	0.048339	-1.098183	1.943601	-3.739790	-8.209473	0.492364	1.144185	-1.430748	-1.038990	4.535705	3.180044	6.876394	-0.112140	-8.422546	-53.879815	-55.331108	-0.653516	1.257518	1.159351	-8.174656	-1.686185	2.894573	-6.751123	-2.306136	3.214843	-0.471123	0.124782	9.248422	-16.764479	-3.499500	-1.953269	-0.763007	-1.787414	0.577750	-0.716945	-1.106586	-6.856063	-0.417110	-1.085380	-0.482005	-1.163541	-0.989764	-6.057821	-2.662989	1.949006	0.577834	-1.314539	-0.280955	-0.259602	-0.122855	-0.082024	-0.136833	-0.048858	0.160231	0.054411	0.169229	-0.367295	-0.336276	-1.140147	-1.489722	-1.278546	-1.224576	-1.004307	-0.037613	-3.787522	1.327067	42.440335	2.975530	-3.407645	-3.915698	1.145946	2.721799	-1.155175	-2.335922	12.634338	-0.658543	-4.771117	-2.110958	-3.430830	7.498079	-15.440351	-2.515833	-7.860219	-7.116335	-1.982507	-1.236170	-1.673049	-0.722911	
-0.385975	-0.613998	-0.855346	-0.151387	-0.425128	-0.719768	-0.250138	-0.410237	-0.121666	-0.238553	-0.209552	-0.077991	-0.050240	-0.069608	0.000000	-0.048193	-0.065778	-0.095757	-0.086656	-0.233924	-0.153434	-0.476773	-0.957545	-6.303562	6.031113	-2.462384	-1.602248	1.326749	-1.579703	-22.086692	-1.903852	-4.046822	-0.346072	-16.402104	1.896001	-1.498264	-1.447816	-5.852702	-0.813810	-0.705346	-2.971054	-1.786495	-0.474777	-7.409934	0.078560	-13.633407	0.952939	-0.360028	-0.863640	1.574921	-0.332252	-2.052965	-0.995608	-0.281336	-1.285745	2.306035	-0.158609	-0.505477	-3.886305	0.596257	-0.282025	-0.270583	-0.548604	0.083852	-0.081956	-0.944367	-7.113330	-3.579071	1.179861	-0.177568	-0.384979	-0.038499	0.033267	-0.017450	-0.016566	0.025662	0.013585	-0.121363	-0.963537	-1.259714	-3.350857	-1.076683	-1.034983	-0.787780	-1.318013	-4.148712	-6.464537	-6.447539	3.928411	0.331676	3.343377	-7.550014	-23.273206	23.502940	-1.834160	-2.028960	-1.255282	3.188255	-0.090591	-2.315240	3.911952	-0.995305	-3.739780	3.087982	4.567498	-7.542306	-1.722743	-0.465862	-1.524783	-0.485691	
-0.313625	-0.687419	-1.134525	0.692815	-0.139578	-0.808589	0.350046	-0.236061	-0.033907	-0.062432	-0.205235	0.009249	-0.089988	-0.007523	-0.048193	0.000000	0.007574	0.017883	0.104901	-0.079360	-0.130941	-0.488467	-0.774548	-1.231098	-2.897916	-2.174053	-1.942135	2.442925	-5.447602	-2.947082	-1.019491	11.479522	-0.915568	-1.908980	-2.030577	-3.639466	3.819214	-2.273651	-3.937358	0.911705	-3.292354	-0.820533	-1.423007	2.689195	8.171141	-0.025324	9.577831	-0.843750	-2.056179	10.847544	-1.007707	-1.916977	-1.837125	-1.502983	-1.437747	-0.789403	-0.985956	-0.483213	2.121318	-0.421286	-0.593677	-0.612921	-0.697677	-0.242001	-0.351487	-0.487977	-0.482139	-0.661157	0.564093	-0.062353	-0.680941	-0.327021	-0.041136	-0.154689	-0.085927	-0.058804	-0.062217	-0.021565	-0.389808	0.917945	2.361580	-0.674128	-0.857417	-0.873417	-1.721619	-3.859620	-6.830986	-6.042014	1.199409	-0.325314	0.869114	-10.339090	-0.782907	1.817478	-2.466660	-0.586888	0.332541	-0.587628	-0.983111	-1.885470	7.428805	0.027448	-7.367662	-8.871594	-1.998421	-2.194402	-2.207178	-0.627626	-1.487008	-0.847543	
-0.095074	-0.463838	-1.035160	1.618651	0.207162	-0.815039	0.178452	-0.491838	-0.259150	-0.217664	-0.407743	-0.045256	-0.198039	-0.090355	-0.065778	0.007574	0.000000	0.001929	0.032693	-0.103914	-0.091791	-0.475149	-0.843080	-1.832598	-2.766623	-3.229959	-0.802429	2.919233	291.949495	-1.753832	-4.135660	-7.059943	-1.372099	-0.318834	1.428149	-16.132267	1.720031	-2.521709	-0.556994	-2.703473	-3.075152	0.809940	-0.640180	1.364041	-0.485133	-9.873585	0.967633	-2.562565	-7.570573	5.296684	-1.393073	-1.331459	-1.840244	-1.249118	-1.146724	-2.050528	-1.216243	-0.780166	1.083246	-0.536042	-0.788646	-0.665461	-0.801861	-0.455733	-0.252802	-0.621763	-0.370294	-0.484944	-0.579419	-0.784422	4.946667	-2.035619	-0.229498	-0.152481	-0.069719	-0.053237	-0.159210	-0.193557	-0.596322	1.381705	-13.062352	-1.607070	-1.219495	-1.013225	-2.347548	1.841075	4.982121	20.126161	-0.732576	-1.691425	-0.644260	0.246068	-0.750985	1.725407	1.013682	-2.344109	-2.181954	0.411121	0.190635	-1.734567	-9.493107	-0.512306	-21.505246	-2.462148	-0.854954	-1.581604	-3.089219	-0.061747	-1.021138	-0.730520	
-0.285019	-0.377220	-0.888684	1.148192	0.431099	-0.645106	0.250410	-0.311877	-0.218735	-0.251664	-0.418927	0.006826	-0.164430	-0.003736	-0.095757	0.017883	0.001929	0.000000	0.028755	-0.027045	-0.027073	-0.334084	-0.355375	-0.695154	-1.767130	-3.261326	-11.336576	-11.534410	-4.004094	-1.137819	-5.837963	-0.258319	3.671545	0.450175	-0.892073	3.014569	-7.721043	-1.609909	-2.849139	-1.193749	0.219437	0.099701	1.274551	11.115360	-2.395344	-3.101455	0.243703	-1.384117	-0.155257	4.247291	-0.667453	-0.764090	-2.210180	-1.298447	-0.313357	-1.667687	-2.576915	-1.747882	2.542155	-1.097703	-1.443168	-3.661399	-1.263412	-0.145187	-0.137740	-0.550149	-0.245131	-0.128264	-0.063152	0.012159	-0.014782	1.100364	-1.225423	-0.247537	-0.119602	-0.073269	-0.095023	-0.116892	-0.484831	10.299614	3.352997	-1.392678	-1.469934	-1.458485	-2.419011	1.958399	1.811762	-4.481033	4.114321	-0.096368	3.794474	-1.047619	-1.847933	0.585533	-5.372672	-0.990232	-1.246473	-0.965147	-0.828549	-1.010116	-1.557891	0.435313	1.425385	-2.251590	-0.683965	-1.173206	-2.858512	-0.529335	-1.302127	-1.133591	
-0.526704	-0.485277	-1.229119	0.293402	-0.039826	-1.295195	0.226567	-0.777590	-0.478482	-0.211563	-0.608785	0.089601	-0.133273	0.100725	-0.086656	0.104901	0.032693	0.028755	0.000000	-0.031257	-0.026573	-0.198634	-0.193977	-0.129721	-0.846028	-0.599776	4.484055	-383.350340	-29.667470	-2.084349	-1.642899	-1.281877	0.956513	12.224421	-0.944458	1.442188	-1.680086	-2.267848	-1.748495	-0.784756	0.509399	0.418808	-4.060579	5.152034	-1.255932	-2.390034	-1.260487	-0.890576	1.907719	4.453056	-0.359121	-1.579737	-2.375220	-2.214894	-0.437196	-2.742745	-2.239576	-1.020184	-2.990150	-1.664613	-1.321649	6.753311	-1.694932	-0.714016	-1.942743	-1.203981	-0.880298	-0.790162	-0.483702	-0.326684	-0.378743	-0.810078	0.919373	-1.725183	-0.201737	-0.044255	-0.136653	-0.229627	-0.395763	0.609765	-0.094606	-1.386438	-0.959634	47.389368	-3.550972	-2.312332	-0.958664	-1.858338	-1.925340	-0.938294	0.916005	-0.402305	-2.814111	0.069919	-4.254829	-4.310028	0.383631	-2.134755	0.168380	-1.095675	-0.519082	4.335821	0.577882	-5.243363	-0.653291	-2.959700	-2.258114	-0.380109	-1.289909	-1.634137	
-1.222502	-1.015268	-1.391586	-0.276291	0.484606	-0.810370	0.809235	-0.780200	-0.032119	-0.511056	-0.821490	-0.468740	-0.388163	-0.108606	-0.233924	-0.079360	-0.103914	-0.027045	-0.031257	0.000000	-0.012049	-0.060988	-0.064166	-0.011632	-0.073176	-0.059787	0.374224	4.834839	10.815433	-1.756547	-0.967026	-1.309112	-10.441321	-5.624401	-0.043088	0.885668	-1.178321	-4.495010	-1.909285	-0.980445	3.193688	-0.059753	-3.447576	8.195206	-2.152191	-8.050249	-1.782034	-1.077338	0.164414	-4.408051	-5.063353	-1.437265	-2.488236	-1.208749	-0.189188	-2.175374	-2.260541	-1.925784	-1.291430	-2.472862	-2.378206	0.529841	-3.421304	1.139837	-9.080319	-1.552046	-0.636532	-0.811550	-0.224540	-0.271318	-0.144681	-0.264046	-0.331316	-4.784727	-0.721082	-0.050559	-0.042230	-0.101249	-0.103519	0.118854	-0.291121	-1.060480	-0.762204	0.464695	1.535003	-2.090748	-1.510228	-1.379909	0.521997	-2.092738	-3.953870	-7.033672	-2.207903	-0.938726	1.141140	-2.900010	-5.500346	-16.966380	-0.711286	-0.684093	-0.432605	1.028313	-1.842542	6.799646	-0.523360	-4.868389	-2.029137	-1.729362	-1.125373	-2.014228	
-1.423137	-1.468236	-1.793737	-1.078339	-0.474155	-1.665495	1.035792	-1.372709	0.344446	0.038311	-0.721563	-0.566388	-0.056176	-0.083675	-0.153434	-0.130941	-0.091791	-0.027073	-0.026573	-0.012049	0.000000	-0.033215	0.004730	0.172144	0.052670	0.035034	1586.628571	158.672185	-260.707071	-2.995602	-2.566670	3.498584	2.365765	-0.525362	0.764472	2.651780	-0.771379	-3.133587	-2.517390	-1.061693	4.289051	1.042523	-3.009365	-4.890202	-1.263694	-2.393416	-0.916922	-0.380074	-0.085790	1.738502	-0.298950	-1.757479	-4.002927	-2.468214	-1.894867	-1.151978	-1.720654	-1.913379	-2.003962	-309.989691	-2.163162	-1.533578	-3.639684	-13.320201	-2.746007	-1.213944	0.489514	-0.817564	0.319820	-0.034977	0.054854	-0.135249	-0.210102	-0.176934	-0.463140	0.197054	0.015569	-0.091973	-0.151881	0.042319	-0.118258	-0.543591	0.331032	2.112957	-26.393750	0.502097	-2.065020	-1.180165	-0.340718	-4.705275	-1.832121	-0.696641	-6.809754	-0.313418	0.119346	-36.548135	-2.866778	6.507542	28.282732	-4.490787	-4.851934	-0.457093	-0.970560	0.364767	-1.064194	0.638054	-1.910245	-1.281194	-0.344071	-0.550635	
-1.518622	-1.695670	-1.794079	5.898921	-4.599586	-2.006326	-0.361575	-1.179986	1.644689	0.433614	-0.682730	-0.561481	-0.258411	-0.354848	-0.476773	-0.488467	-0.475149	-0.334084	-0.198634	-0.060988	-0.033215	0.000000	0.008698	0.116993	0.143815	0.121953	1.971726	1.133540	5.681549	-9.028923	8.466039	7.072976	0.488862	-0.177090	0.365466	-15.945981	0.687370	-2.605901	-1.996604	-0.563062	1.282972	1.298043	-1.211375	-23.416178	-0.970265	0.783164	0.414573	0.766168	0.011792	5.948341	0.125877	-1.781327	-13.496492	-2.665504	-1.613541	-1.468626	-0.647868	-1.013986	-2.302155	-2.749480	-1.508385	-0.096543	-1.559746	-0.981961	1.445259	0.093032	-9.727444	2.799166	0.632704	0.054520	-0.031367	-0.201741	-0.242493	-0.252204	-0.273766	-0.689571	-0.572245	-0.199971	-0.197104	-0.118585	-0.403429	-1.127861	1.857907	0.341587	-1.058377	-1.201836	-0.583991	-0.740718	-0.825374	-2.573665	-3.501392	2.788267	-0.376635	-2.164420	3.850699	2.376400	10.453102	-46.962422	5.844229	-1.768432	-1.352144	-0.510141	-0.622048	0.280257	0.841752	-2.727325	-0.291545	-1.093247	0.017100	-0.400237	
-2.026648	-1.943950	-2.204467	-0.139427	-0.493175	-2.327317	-1.082923	-1.247980	8.465044	0.397667	-0.377831	0.442513	-20.069808	0.048339	-0.957545	-0.774548	-0.843080	-0.355375	-0.193977	-0.064166	0.004730	0.008698	0.000000	-0.017065	0.036376	-0.154828	0.455992	7.566526	1.082817	-3.608094	-1.093158	-0.442099	-0.251665	-0.282413	-0.248278	8.327787	-1.584347	53.632393	-4.276440	-0.618805	-0.323347	0.449714	-0.056653	-9.449249	-0.732595	-0.465435	-0.301015	0.346023	0.419944	12.515075	-0.344620	-4.610587	13.176403	-13.643795	-2.201428	-1.288477	-2.011355	-2.451045	-3.119325	-1.756347	-11.130523	-1.042834	-3.341058	-0.466658	-2.742859	-3.503960	-0.886717	-4.038621	1.517359	-0.580568	-0.349006	-0.499583	-0.390044	-0.321085	-0.254954	-0.250157	-0.275290	-0.158485	-0.241931	-0.060081	-0.161118	-0.568137	-0.013662	-18.956284	-1.860145	-1.652754	-0.980374	-1.192109	-1.131818	-0.884121	0.574622	-3.057203	-0.751236	-1.187619	12.349172	0.385348	-1.917083	-0.848845	-7.560963	-4.373378	-1.496637	-0.169930	-10.262817	0.967873	-1.753456	1.130889	-2.178233	-0.920508	6.386385	25.514170	
-2.876557	-4.908919	-3.473786	-0.266903	-0.444110	-1.118319	-0.667892	-0.199756	2.677501	1.954543	0.569345	-0.278303	-1.331570	-1.098183	-6.303562	-1.231098	-1.832598	-0.695154	-0.129721	-0.011632	0.172144	0.116993	-0.017065	0.000000	0.029513	-0.184554	-0.322238	-0.326578	-0.383641	-0.514486	0.026967	-0.742545	-0.277051	-0.544442	-0.169019	10.252129	-1.297011	-0.466336	0.129432	-12.347062	0.245983	0.198194	0.544714	-1.957627	-1.483993	0.650482	0.899637	0.034236	3.733089	17.052632	0.424885	-2.002191	-3.865932	2.858110	-1.948849	-1.669279	11.918052	4.261037	-3.093631	3.297763	2.838731	-1.242102	-5.065970	-0.691964	-1.371662	-0.881920	20.590121	0.382895	3.835663	0.651437	0.252684	-0.657641	-0.832043	-0.744232	-0.687399	-0.488617	-0.349080	-0.205265	-0.447609	-0.066693	-0.040250	-0.330436	-0.394821	-5.126668	-0.752711	-1.156966	-1.059518	-1.956454	-0.603561	0.880427	0.917219	-1.208057	-0.745311	-1.805779	8.232042	0.512817	1.114008	2.061759	-1.522225	1.498837	-3.924920	1.363899	1.088712	-8.469405	60.521186	-2.042991	-0.314934	-0.576481	-7.075945	-0.319167	
0.677639	1.966345	5.950206	-1.327051	-0.384180	-7.583541	-1.088597	5.834787	-7.352525	-4.637314	16.195471	-0.591696	0.325636	1.943601	6.031113	-2.897916	-2.766623	-1.767130	-0.846028	-0.073176	0.052670	0.143815	0.036376	0.029513	0.000000	-0.065363	-0.170150	-0.472952	-0.753258	-22.380769	-0.328224	0.239728	0.001284	-1.379656	13.798944	-6.906070	-1.540716	-2.168202	-3.282864	-1.501915	1.421701	1.993095	1.531474	-2.581563	-1.621484	8.960537	2.010531	0.874640	0.895746	2.568131	0.452546	-13.150968	6.661270	1.712069	-1.611438	-13.575983	-0.949135	-0.278844	1.400000	-2.704637	0.604253	-0.216216	1.629713	4.975293	3.951407	-0.732793	9.975657	1.260366	6.038974	1.484588	8.247664	-0.380381	-1.379615	-1.097179	-1.215617	-0.901667	-0.536283	-0.262955	-0.359511	-0.151629	-0.030829	-0.286682	-0.575020	-4.068767	-2.087382	0.032174	59.413793	-3.700402	-0.353363	0.345699	1.122176	-1.268973	-0.294617	-2.556205	0.570122	-0.146917	-12.517031	-0.961197	-2.337892	-0.822323	-2.555725	1.854659	-0.820678	-15.102350	-14.889129	9.341932	-1.051269	-0.096299	-3.133670	-1.691572	
1.434484	1.530084	2.367080	-0.872604	-1.026951	-1.576523	-0.331260	-0.422232	-0.215699	-0.924836	-0.236881	-1.840111	-7.750502	-3.739790	-2.462384	-2.174053	-3.229959	-3.261326	-0.599776	-0.059787	0.035034	0.121953	-0.154828	-0.184554	-0.065363	0.000000	0.008380	-0.029058	0.355730	-0.058955	-13.886598	2.138834	30.821715	-0.045443	-0.009810	1.534560	-1.176380	-2.668244	-2.382247	0.023188	1.422178	1.637238	1.974835	-699.066667	2.709047	2.253664	4.898156	-75.824731	-13.402655	-44.330182	-8.213550	-4.068471	-19.739039	-1.863621	-1.756541	-1.545473	-0.526065	0.483832	3.133038	0.766134	0.517734	1.687704	-11.309942	19.387625	-1.950248	-0.759302	2.911855	0.819208	3.307479	1.615887	3.383039	2.681773	1.329945	-0.815280	-1.617942	-1.253245	-0.819489	-0.382692	-0.171742	-0.290833	-0.601574	-0.345309	-0.205521	-0.571841	-0.037425	0.434335	-0.312362	-5.704567	1.874221	0.544267	-2.531755	-1.911393	-3.222577	-1.367771	-0.738230	81.300518	-0.194775	7.698009	0.256107	-1.770787	-6.789909	0.741383	-0.670676	-5.474663	-1.189886	-3.341955	-1.863213	0.799027	-1.006000	-1.491806	
-3.568916	-6.081368	-9.066441	-1.520633	-1.495733	-1.873731	1.479723	-0.870986	-0.274494	0.155830	-37.948413	1.755514	4.860759	-8.209473	-1.602248	-1.942135	-0.802429	-11.336576	4.484055	0.374224	1586.628571	1.971726	0.455992	-0.322238	-0.170150	0.008380	0.000000	-0.004277	0.318800	0.215786	-4.460686	1.983253	-234.944134	-2.374791	-1.338957	0.054074	-0.035922	-1.537015	-3.135787	-0.287298	0.029065	3.785311	-0.587628	-9.957116	2.204514	1.015996	-0.572216	-5.298483	-16.048141	16.359290	-2.267226	-3.668692	-4.212062	-6.513412	-3.262192	0.240358	-1.590368	-0.555016	-1.774081	-3.220939	-1.781130	-2.193517	-1.168641	-1.614148	-1.440327	-1.475811	-0.584806	-0.839657	-0.076113	0.385997	1.619226	0.585575	-0.260949	0.070061	-0.503979	-0.389764	-1.200978	-0.736767	-0.213930	-0.161303	-0.257456	-0.201339	-0.081028	-0.258333	-0.297081	-0.094022	-1.093915	-2.989401	-2.514581	1.143111	-0.512601	-5.782132	-1.761483	-2.734235	-0.531720	-0.881982	12.026203	27.380449	-0.787063	-5.223368	-1.133189	-1.339750	-0.298336	-2.605893	-4.096552	-14.015702	-3.690288	1.057780	-0.223919	0.108862	
-5.264009	-5.643817	-5.935111	-3.594302	-10.234818	-20.093215	-1.103703	9.100058	-1.581857	1.630070	-0.788273	-0.850188	-1.701871	0.492364	1.326749	2.442925	2.919233	-11.534410	-383.350340	4.834839	158.672185	1.133540	7.566526	-0.326578	-0.472952	-0.029058	-0.004277	0.000000	0.112054	0.095057	1.434726	0.192281	-11.927041	-0.154024	-0.834294	-1.147488	-1.627163	-1.085165	-1.476926	-0.441430	0.724079	0.510932	-1.330567	-2.014714	0.294949	-1.077155	-1.421876	0.842480	-0.561604	9.063614	924.942857	-12.357457	18.328565	-9.942544	-3.462303	0.121166	0.336872	-0.743122	-0.441386	0.495540	-1.571024	3.059225	-1.399321	-0.450824	0.260163	-0.961065	0.362616	0.239194	1.299375	1.606185	2.846258	0.939094	0.579607	0.688933	7.426598	-2.992322	-3.233259	-1.431533	-0.364973	-0.205675	-0.208612	-0.005699	0.126361	-0.086731	0.087570	0.117306	-0.197394	-2.496549	-2.896932	0.176825	-0.536219	-1.335839	4.464457	-1.213257	-0.576682	-0.029441	0.271930	0.739918	-1.548493	-3.230205	-2.208331	-1.382364	0.374227	-9.848634	0.311563	-0.074939	0.600911	3.925620	-0.788832	-1.235552	
18.198190	9.873358	7.310935	-43.136439	2.254696	0.813723	0.094392	0.309242	2.010648	11.647582	4.811143	0.694719	-0.627211	1.144185	-1.579703	-5.447602	291.949495	-4.004094	-29.667470	10.815433	-260.707071	5.681549	1.082817	-0.383641	-0.753258	0.355730	0.318800	0.112054	0.000000	0.020993	0.227068	0.483473	2.248472	-0.626474	-0.443514	0.531298	-0.212141	0.717420	-1.954055	-0.763483	-0.273668	-0.459187	-0.815646	-1.170291	-1.187516	-1.434794	-1.015563	-0.131752	-0.684317	0.506562	-0.198117	-0.626119	0.583434	0.127012	0.333479	-3.707413	0.023876	-8.840834	-2.001370	-0.150794	0.376577	-13.499153	-0.177454	-0.353959	2.325954	-0.616791	3.235181	0.615551	0.770507	0.335025	0.133551	-0.060096	-0.528751	-1.259180	6.575820	-0.524462	-0.573580	0.582202	10.959652	1.005215	-0.252775	-0.201308	-0.098723	-0.334433	-0.065470	-0.075713	-0.193856	-2.942064	-2.883109	1.045695	-0.358993	-2.004091	14.684382	-1.208724	-56.663808	0.375719	-0.345396	-0.917424	-1.732214	-3.918082	-2.101744	-2.528360	-0.420806	6.175955	-0.106503	-0.111529	-0.681664	-2.961028	-1.672132	2.442289	
-9.008250	-5.890263	-3.385402	8.935963	4.580192	1.568796	1.855708	2.267781	4.232403	-8.394509	-2.308186	-2.258404	-4.352341	-1.430748	-22.086692	-2.947082	-1.753832	-1.137819	-2.084349	-1.756547	-2.995602	-9.028923	-3.608094	-0.514486	-22.380769	-0.058955	0.215786	0.095057	0.020993	0.000000	0.026641	0.116835	-0.476548	-0.983654	-0.125301	-0.254204	-1.840011	-0.377354	-1.583938	-0.063512	0.494096	-0.359449	-0.115794	0.278891	-2.273296	-1.249099	-0.760732	0.586501	2.217909	-1.116223	-0.410546	-0.756045	-0.149085	0.033014	0.184994	-1.677356	1.105231	6.357306	-1.314663	-1.270375	0.634409	-1.585217	2.117733	1.047341	-3.845488	19.632568	-29.587753	-2.815033	15.996461	2.401855	-41.852569	-52.322353	-13.346696	0.518739	-2.166884	-1.648647	-2.559856	-5.839126	-8.491947	-7.529940	-1.249064	-0.600431	-0.190602	-0.200349	-0.172386	-0.146768	-0.275567	-0.720786	-0.862190	-0.105102	-1.091694	-21.041284	-3.072872	-1.612955	-4.585587	1.260571	-1.104742	-1.764990	-0.402053	-1.961843	-0.191571	-2.761241	-0.411390	1.016628	-2.070759	-0.853661	-1.386988	4.417808	-2.298137	6.691870	
-0.913294	-0.974605	-0.403443	2.241697	-9.409711	7.602972	-8.464990	-40.037500	-4.053727	-6.006972	-2.917336	-1.332072	-3.500194	-1.038990	-1.903852	-1.019491	-4.135660	-5.837963	-1.642899	-0.967026	-2.566670	8.466039	-1.093158	0.026967	-0.328224	-13.886598	-4.460686	1.434726	0.227068	0.026641	0.000000	-0.063489	-0.604181	-0.865741	-0.082123	-0.610542	-4.284079	-0.587978	-1.299693	0.160929	0.069235	-0.487549	0.192677	-0.150529	-0.132021	0.026950	0.160486	-0.000014	2.358688	-1.097423	-0.112218	3.392194	1.291791	-19.575532	6.622643	-1.855171	-1.287320	1.598073	-1.647619	-1.650652	0.936682	-0.933653	1.161830	-2.397357	-6.563506	-9.451678	-6.124579	-0.993692	-1.812975	-1.526421	-0.511806	-0.007393	-1.589833	-0.646758	-1.591479	-0.027051	-0.656075	-1.261941	-1.374983	-1.708904	-1.201488	4.437657	0.612998	0.058252	0.169651	0.465234	-0.044459	-0.412408	-1.701781	-1.734782	-0.421236	0.737433	-3.299455	-1.277076	-0.266281	-1.684073	-2.067711	1.366335	-7.754362	-0.888602	6.920978	-0.074483	-1.455039	-7.127517	-2.343380	2.276793	0.643269	3.628694	-1.264600	3.508163	
-0.820127	-2.043662	-16.471884	-1.621356	-2.432963	0.610581	-0.604647	1.012523	2.097803	2.593072	1.374705	1.369727	1.138787	4.535705	-4.046822	11.479522	-7.059943	-0.258319	-1.281877	-1.309112	3.498584	7.072976	-0.442099	-0.742545	0.239728	2.138834	1.983253	0.192281	0.483473	0.116835	-0.063489	0.000000	-0.149607	-0.213148	-0.888220	-0.250446	-1.469263	-0.134993	1.246702	-6.592373	0.643582	-0.310713	1.233845	-0.752989	-1.019183	2.909230	0.294150	0.138350	0.603678	-0.521613	0.729084	-0.106238	1.408098	0.203422	0.176364	-0.055773	-5.088429	-5.004218	-3.122386	-2.851884	-9.111184	-2.495286	1.604859	0.324829	12.330198	-4.982830	-9.195200	-6.924115	-0.744661	-4.860191	-0.067867	-0.749338	-2.391831	-0.486647	-0.676912	-3.732331	-10.186728	-5.966858	-1.312155	-0.189086	-1.133312	-1.965970	-1.933264	34.680147	-0.378864	-0.078969	0.175067	0.108930	-0.845858	-2.362475	-0.576139	0.310583	-1.002945	-1.409572	-0.551716	-4.322765	-0.657841	0.075302	1.405769	-0.819144	0.205115	-12.728675	2.745106	1.405867	-2.804368	-0.122786	-0.082910	-0.056157	-0.821322	-0.323433	
-2.769979	-2.133653	-1.529975	-3.014129	-3.407429	-0.568537	0.045766	-2.324104	-55.585635	1.003773	-0.498255	2.911084	0.748201	3.180044	-0.346072	-0.915568	-1.372099	3.671545	0.956513	-10.441321	2.365765	0.488862	-0.251665	-0.277051	0.001284	30.821715	-234.944134	-11.927041	2.248472	-0.476548	-0.604181	-0.149607	0.000000	0.025184	-0.656879	0.580860	-0.015011	-0.005153	2.457057	-1.719275	-0.847493	2.728668	0.810676	-0.170916	-1.544566	1.446570	-0.262068	-0.108898	-0.356165	-0.238615	0.909794	-0.505971	-0.207126	0.202968	0.141079	-2.023624	-4.464456	-1.019114	-2.603864	-1.774012	-1.660862	-1.845388	-0.786275	-4.886171	-3.440126	-11.798312	-10.453428	-3.344038	-7.368702	-2.776678	-21.174750	-4.665658	8.042276	-0.023826	0.132797	-0.141688	-0.781713	-0.630289	4.370968	-4.523810	-2.380416	-2.760880	-3.588045	-2.250622	-1.707395	-0.300433	0.182053	0.392622	-0.032881	-0.393049	-1.613300	-0.298714	-1.747424	-1.002465	0.468991	-0.724187	0.651269	-0.061086	-0.340748	-1.079573	-4.986949	-0.711418	-2.408946	2.074662	-1.566270	1.018073	-8.510808	-4.020874	-1.842314	6.914344	
-0.657191	-0.982637	-1.003145	-2.289474	-1.558140	-0.855351	-5.592175	-1.455885	0.486461	4.397755	1.150440	6.511276	-0.002605	6.876394	-16.402104	-1.908980	-0.318834	0.450175	12.224421	-5.624401	-0.525362	-0.177090	-0.282413	-0.544442	-1.379656	-0.045443	-2.374791	-0.154024	-0.626474	-0.983654	-0.865741	-0.213148	0.025184	0.000000	-0.134310	-0.647358	-0.384731	-0.242427	-0.166401	-0.384261	-0.830708	-0.267200	-0.362102	0.614229	-0.343431	0.628844	-0.165539	0.285197	-0.264749	-0.472454	0.572759	0.343929	-0.375940	0.302523	-0.321711	-0.856581	3.698627	-0.723296	-3.011329	-226.458333	-0.601418	-4.957432	-0.058522	4.928746	-2.105254	2.184765	-1.852965	-0.708540	-1.018674	-0.229808	0.167932	-2.058963	-5.178305	-1.303142	-0.005334	-1.815367	-2.806327	-1.837634	-1.798359	1.435625	3.176236	-3.617714	1.477590	-2.238453	-0.913259	-1.988965	-0.365360	0.036152	-0.058321	-0.185061	-0.770637	-1.459739	-0.372276	-0.713800	-0.048587	-1.469276	-0.954840	5.346623	-0.646989	-0.914525	-2.303308	-1.246912	-1.245626	-0.083057	-0.119707	-86.569444	-1.163112	-3.000836	-1.721260	7.275124	
-1.093738	-1.459411	-1.682211	-1.359056	-1.828555	-1.999715	-1.535462	-1.821505	-2.106374	-1.028742	-1.868688	-0.850959	-1.090168	-0.112140	1.896001	-2.030577	1.428149	-0.892073	-0.944458	-0.043088	0.764472	0.365466	-0.248278	-0.169019	13.798944	-0.009810	-1.338957	-0.834294	-0.443514	-0.125301	-0.082123	-0.888220	-0.656879	-0.134310	0.000000	-0.083999	0.370605	-0.391362	5.115110	0.561483	-0.616841	-0.370565	-0.383665	1.337871	-0.487903	0.250951	-0.548202	0.250548	-0.199653	-0.218067	-0.392129	0.909367	0.152179	0.090411	-0.101217	0.449181	1.543301	-0.049988	-0.082776	0.198909	-0.345193	-8.884186	-0.741433	-2.555585	-1.939089	-1.094193	-1.724481	-2.765964	-0.355060	-3.823404	-1.577350	12.491601	-6.794411	0.455322	-2.567581	-1.064359	-2.344832	7.827666	13.120859	1.140332	0.338547	-0.470269	-0.696159	-0.609950	-0.138957	0.242552	0.040356	-0.087119	-0.129998	0.142272	0.060291	-0.522269	13.967050	-0.717715	0.596387	-2.482339	-0.497760	-2.477349	-0.933639	-2.013512	-4.938032	-1.121388	-0.544129	-1.610921	-0.534946	-0.185481	-1.783933	3.490426	7.090547	24.969320	
8.739219	0.840745	-2.233651	0.772309	-0.465081	-1.864085	9.620072	-1.768141	-1.150906	17.138889	-1.194885	2.243147	-4.668836	-8.422546	-1.498264	-3.639466	-16.132267	3.014569	1.442188	0.885668	2.651780	-15.945981	8.327787	10.252129	-6.906070	1.534560	0.054074	-1.147488	0.531298	-0.254204	-0.610542	-0.250446	0.580860	-0.647358	-0.083999	0.000000	-0.020524	1.005199	0.873525	-0.217432	0.959148	3.059076	0.473678	2.703656	-0.780474	0.254561	0.324593	0.229683	0.688205	-0.204388	-0.476004	1.008425	0.974444	0.740929	1.221036	-1.948667	0.883623	-3.352593	-36.739875	-3.247281	-97.969112	0.596390	15.565016	11.557223	-1.092842	2.746538	2.687374	-0.337996	-2.730719	-12.674370	-1.921042	-0.676020	-1.424656	0.692793	-1.335320	-6.697088	-11.613243	-11.246423	-2.889594	-2.852857	-2.881597	-0.398453	-0.715819	-0.614601	4.223391	2.221785	-0.568838	-1.121048	0.253476	0.311168	-0.046624	-0.070690	8.459434	-1.321743	3.026137	1.290810	-5.841927	-0.423392	-0.528835	-0.787896	-0.315595	-1.481536	-0.695747	-0.820083	-0.595983	0.132138	0.713287	0.807287	3.321884	-0.530699	
0.923915	-0.276247	-1.380071	0.996739	0.186495	-0.797195	-33.790816	0.007073	0.377955	0.029963	0.244758	-0.390957	-0.373200	-53.879815	-1.447816	3.819214	1.720031	-7.721043	-1.680086	-1.178321	-0.771379	0.687370	-1.584347	-1.297011	-1.540716	-1.176380	-0.035922	-1.627163	-0.212141	-1.840011	-4.284079	-1.469263	-0.015011	-0.384731	0.370605	-0.020524	0.000000	-0.065404	-0.267643	4.627155	0.841580	1.174456	0.185295	0.750036	1.884075	0.795189	0.324301	0.809248	-0.314938	-0.751129	0.102026	1.089755	0.036293	0.077731	0.123239	1.651742	3.461885	-2.544786	3.145509	-6.360186	-3.717382	-0.234037	-4.419715	-3.843750	-3.130305	-1.859556	-4.825949	1.570188	-4.435837	6.808183	15.517817	4.311218	-9.804120	21.375623	-29.009267	4.266547	1.528753	0.903051	-4.742417	-1.339276	-0.587061	-54.403341	-7.360024	-1.632536	-0.953377	-0.652290	0.595780	-0.518021	-0.475280	-68.419298	0.029544	-0.180296	0.310114	-1.463301	-0.396898	-1.774117	2.658412	-2.062842	3.160266	2.231708	-1.627901	-1.452869	0.426312	-0.753886	-2.097965	0.750561	13.604651	-0.721270	-0.910637	-2.186496	
-0.651883	0.110820	1.043001	-0.024710	-1.098200	-2.134652	-2.564673	-1.753102	-1.494496	2886.384615	-3.426178	-4.558376	-2.040320	-55.331108	-5.852702	-2.273651	-2.521709	-1.609909	-2.267848	-4.495010	-3.133587	-2.605901	53.632393	-0.466336	-2.168202	-2.668244	-1.537015	-1.085165	0.717420	-0.377354	-0.587978	-0.134993	-0.005153	-0.242427	-0.391362	1.005199	-0.065404	0.000000	0.118773	-0.433752	0.084485	0.027762	-0.518506	-0.617700	-0.666486	-0.023622	-0.244381	-0.303542	-0.563954	-0.799950	-0.754122	-0.020200	-0.823857	-0.872391	-0.839417	18.571472	-1.854804	-1.782331	1.374683	-2.159592	0.937659	-1.022077	-3.215538	-0.515953	-0.435978	-0.999082	-1.254688	-0.800975	-1.061875	-1.419668	-1.811434	-5.013884	9.600000	5.822894	-8.080325	-4.817845	-11.645675	1.112208	-0.286003	2.116179	-10.548200	-0.482179	-17.791890	-0.842313	-1.872511	-3.131358	-2.170877	-1.846762	-2.858955	-0.906811	1.940990	0.255618	0.484312	-0.187014	-1.831512	8.688751	-1.205043	-1.142523	-6.966603	4.998827	-0.307556	-1.603521	-0.240528	-0.182155	-1.737170	-0.063510	-0.695457	-0.837558	-0.891116	-1.982321	
-0.170538	-0.123100	0.108144	-1.115788	-0.559960	0.037932	64.726837	-19.642085	-0.870506	0.204175	0.700535	-1.057329	0.375307	-0.653516	-0.813810	-3.937358	-0.556994	-2.849139	-1.748495	-1.909285	-2.517390	-1.996604	-4.276440	0.129432	-3.282864	-2.382247	-3.135787	-1.476926	-1.954055	-1.583938	-1.299693	1.246702	2.457057	-0.166401	5.115110	0.873525	-0.267643	0.118773	0.000000	0.144382	0.919242	2.233963	-0.538669	0.367589	0.228390	0.145383	0.443889	1.890962	0.130511	0.188541	0.655372	0.651109	0.057506	2.735852	0.693411	-0.410730	1.212581	-24.253380	1.116706	1.153176	4.894819	0.501780	3.473405	19.480906	4.043905	-10.881921	-11.896614	-4.591484	-3.276339	29.185319	-6.716521	1.173777	44.089266	-2.148213	0.832209	5.742788	0.152046	1.981464	-3.507321	-0.097421	2.148253	3.010207	6.516059	212.878205	2.955185	-0.204909	-1.566412	-0.428896	-2.164453	1.972853	-11.457844	-0.838101	-0.268387	0.301941	-0.064422	21.273961	-0.149409	-1.090983	2.024417	6.092634	1.753691	-0.660389	1.256111	-0.811444	0.148389	0.520030	3.281654	-4.643647	0.018252	-2.418071	
0.104623	0.211772	-0.103638	-3.004844	-1.624939	-1.194065	-48.815271	0.123943	-0.326428	3.731328	-0.581721	-0.099794	0.712604	1.257518	-0.705346	0.911705	-2.703473	-1.193749	-0.784756	-0.980445	-1.061693	-0.563062	-0.618805	-12.347062	-1.501915	0.023188	-0.287298	-0.441430	-0.763483	-0.063512	0.160929	-6.592373	-1.719275	-0.384261	0.561483	-0.217432	4.627155	-0.433752	0.144382	0.000000	0.239175	0.378051	-0.348629	0.499217	0.857175	0.304829	-0.097096	0.600503	0.481507	0.478203	0.664210	0.630490	0.594599	1.394291	0.498811	-0.733307	1.866401	1.085087	-1.368294	-1.556767	3.161133	-0.992311	11.062851	-0.585697	-1.853585	-5.087053	-7.821915	2.366954	143.975138	2.105253	4.213048	2.260960	3.817580	0.232923	0.890103	0.563817	0.153472	-7.725164	3.167894	1.312177	0.370057	1.111683	2.148228	1.194024	-1.920585	-2.953652	4.534617	1.436452	2.072490	1.521116	-32.056958	-0.160685	1.138090	0.678032	0.073069	0.827857	-0.472551	-1.415392	1.024528	1.274214	1.379348	-0.194420	0.617106	0.221291	0.984262	0.749108	-1.334893	-0.223884	-2.305256	-0.754519	
-1.390647	-1.222869	-0.792602	-2.238585	-2.404510	-1.443977	-4.652422	-1.663491	-4.779374	-0.638993	0.813755	0.839633	2.071109	1.159351	-2.971054	-3.292354	-3.075152	0.219437	0.509399	3.193688	4.289051	1.282972	-0.323347	0.245983	1.421701	1.422178	0.029065	0.724079	-0.273668	0.494096	0.069235	0.643582	-0.847493	-0.830708	-0.616841	0.959148	0.841580	0.084485	0.919242	0.239175	0.000000	0.121535	-0.238142	0.563136	0.335753	0.532419	-0.208521	0.372466	1.655469	0.591099	1.052441	1.399431	0.542713	2.107606	0.496807	-2.197301	-1.808050	4.607602	-1.020671	0.208836	-2.616103	0.673065	-2.327202	-2.448818	3.253176	20.941106	-4.289826	7.119680	-7.628871	17.285751	4.637863	3.177080	-0.407959	-1.544225	-1.870153	-1.381539	-1.385490	-1.277974	-0.904436	-0.737493	-0.789892	-0.155155	0.056665	-1.585707	-2.458423	3.711409	-2.620953	-2.997109	-1.909138	1.037567	8.802049	-7.185815	28.941466	-5.995688	-0.112495	1.284440	-0.329800	-1.465759	0.210036	1.070607	-2.131967	-0.285287	-2.046702	4.719040	-0.395104	1.420556	3.405323	-316.326087	-1.059981	-4.870151	
0.409863	0.337017	1.913194	-11.475480	-5.042927	-1.528262	-1.338396	-2.132790	-4.401401	-2.263947	-3.275989	-2.122247	-1.193956	-8.174656	-1.786495	-0.820533	0.809940	0.099701	0.418808	-0.059753	1.042523	1.298043	0.449714	0.198194	1.993095	1.637238	3.785311	0.510932	-0.459187	-0.359449	-0.487549	-0.310713	2.728668	-0.267200	-0.370565	3.059076	1.174456	0.027762	2.233963	0.378051	0.121535	0.000000	0.039409	1.007748	0.408966	0.251484	1.306518	0.110552	0.766739	0.080593	0.786035	0.621426	0.515922	1.082370	0.808781	4.191167	-1.001814	-0.778305	0.734047	-0.430282	-0.733569	-0.159250	-0.897004	-0.160511	-1.041253	0.914194	0.277733	0.412414	3.415051	0.145689	0.410568	0.174498	-0.438365	-0.586073	-1.199503	-1.699603	-1.923864	-1.845098	-1.732635	-0.790991	-0.901993	-1.267810	-1.226150	-1.865027	-2.135995	-3.288096	1.915905	-6.566436	-1.644159	-0.748165	0.128196	1.699364	9.477041	-0.697935	19.797626	0.427001	-0.242232	-0.887348	-5.169251	-3.496564	-11.754247	-5.019573	-1.579292	-1.189251	-14.134146	0.152994	-6.188596	0.658284	-1.135883	3.510183	
-0.344076	-0.551603	-0.111954	-1.475338	-1.132935	4.522091	0.182150	-16.007567	-5.219310	-2.411380	-3.172686	-2.582223	2.098193	-1.686185	-0.474777	-1.423007	-0.640180	1.274551	-4.060579	-3.447576	-3.009365	-1.211375	-0.056653	0.544714	1.531474	1.974835	-0.587628	-1.330567	-0.815646	-0.115794	0.192677	1.233845	0.810676	-0.362102	-0.383665	0.473678	0.185295	-0.518506	-0.538669	-0.348629	-0.238142	0.039409	0.000000	0.521692	-0.070850	0.480119	0.300696	0.146312	0.282865	-0.296442	0.369109	0.321373	0.034314	0.779777	0.319729	-0.449797	-1.405689	-0.973300	-0.240261	-2.096808	-1.599181	2.398917	-0.919924	-0.252131	-3.131463	-1.171037	-7.910168	-4.615620	-6.536904	42.610870	-0.959691	-3.036753	-15.410620	-4.715967	46.250580	1.698885	-0.201117	0.856045	2.641395	-32.796325	1.728713	53.101176	-3.389303	-17.801332	-2.710960	-1.426138	0.183090	-0.321549	-1.604910	-0.065080	0.574915	-0.001105	-0.589598	4.133473	-0.535427	0.401666	-1.260922	-0.533012	0.475496	7.327238	-9.704065	-2.899652	-1.433061	0.631082	-2.168383	-0.329495	1.188083	-0.134060	-2.477658	-3.295172	
-0.156938	-0.956216	-1.032134	-0.874205	-3.282165	-1.999051	-3.342105	-1.483757	-10.133094	-2.471722	-5.150461	0.938249	-58.871231	2.894573	-7.409934	2.689195	1.364041	11.115360	5.152034	8.195206	-4.890202	-23.416178	-9.449249	-1.957627	-2.581563	-699.066667	-9.957116	-2.014714	-1.170291	0.278891	-0.150529	-0.752989	-0.170916	0.614229	1.337871	2.703656	0.750036	-0.617700	0.367589	0.499217	0.563136	1.007748	0.521692	0.000000	-0.130431	0.303204	0.091490	0.035559	0.202109	0.018819	0.483915	0.543821	0.098854	0.265714	0.138194	1.862536	-1.112521	0.317359	-10.386271	-0.841613	-0.298851	0.026394	-6.369764	-0.598081	-0.935201	-8.798058	-1.971882	-1.587516	-1.672181	-2.123851	-0.642272	-1.839440	-2.568380	-3.181020	-0.543847	-1.631102	-1.519202	0.693408	-2.155821	-7.870098	3.094992	7.197059	-2.009787	-30.857054	-7.235961	-5.496116	-1.284693	-2.486138	-2.351745	-5.662878	-3.408792	5.300599	-0.242561	1.149706	-2.456313	-2.054828	-0.894838	-0.872827	0.356210	-0.725284	-0.960377	1.816254	-0.068180	-2.924071	-0.928621	-0.513704	0.838636	0.613533	-1.881592	18.833245	
0.173578	0.297974	0.357902	-1.703485	-1.177891	-0.779705	0.335422	-0.702432	-1.193069	3.482204	1.196306	-0.073742	0.999207	-6.751123	0.078560	8.171141	-0.485133	-2.395344	-1.255932	-2.152191	-1.263694	-0.970265	-0.732595	-1.483993	-1.621484	2.709047	2.204514	0.294949	-1.187516	-2.273296	-0.132021	-1.019183	-1.544566	-0.343431	-0.487903	-0.780474	1.884075	-0.666486	0.228390	0.857175	0.335753	0.408966	-0.070850	-0.130431	0.000000	0.099399	0.030493	0.505354	0.395927	0.429226	0.626491	0.528210	0.446471	0.357651	0.335408	-6.998109	4.187963	5.455264	6.387361	-5.873163	-8.289065	-5.370281	-4.062166	0.834820	-1.248951	-1.747422	-1.294703	-0.786253	-1.447375	-0.826044	-1.457046	-1.186761	-1.650922	-3.386581	-1.501189	-1.591340	-1.717006	-2.901194	134.796992	0.874460	-0.743078	-1.581188	-1.317920	-1.653236	-7.014211	-2.159746	2.398533	-2.392075	6.951005	-0.158488	-0.268108	-0.823091	-0.970740	4.162728	-12.760450	17.077291	-12.635561	28.286512	0.443789	-0.026608	-0.574774	-0.948213	-0.188948	-7.188539	0.602314	-25.799533	-0.717976	-8.476986	-3.361580	-2.335383	
-0.318155	-0.624593	-0.948521	-1.202301	-2.755993	-2.154680	-2.507001	-1.327201	-2.633425	-5.396942	-0.715213	-146.053846	13.249772	-2.306136	-13.633407	-0.025324	-9.873585	-3.101455	-2.390034	-8.050249	-2.393416	0.783164	-0.465435	0.650482	8.960537	2.253664	1.015996	-1.077155	-1.434794	-1.249099	0.026950	2.909230	1.446570	0.628844	0.250951	0.254561	0.795189	-0.023622	0.145383	0.304829	0.532419	0.251484	0.480119	0.303204	0.099399	0.000000	0.213385	0.468570	0.280790	0.091918	1.014836	0.806757	0.397613	0.803627	0.614057	-11.292213	0.301128	-0.464220	-2.194477	-17.998116	0.074603	-0.585683	-0.759684	-1.702507	-0.099229	-0.180896	-1.439697	1.654404	-1.352747	1.721041	-0.842416	-1.003247	-0.991199	-2.061262	-1.728806	-0.982892	-0.678003	-1.790539	-1.778902	-1.774857	0.713091	0.915402	2.014261	-1.384701	1.925476	-0.355028	-2.108984	-4.231818	-2.620683	-0.284181	-1.525914	0.210551	-5.018475	1.241138	-1.222819	-3.380696	-1.617862	-2.077556	-7.277300	-0.489378	0.164509	-1.724549	-3.637901	-0.984777	-2.449946	-2.078373	-6.957196	6.499557	-3.388063	8.970048	
-0.451163	-0.833615	-1.719327	0.582725	-2.976962	-1.992094	-1.918980	-3.587808	0.024067	-27.828897	0.134040	0.882384	3.138734	3.214843	0.952939	9.577831	0.967633	0.243703	-1.260487	-1.782034	-0.916922	0.414573	-0.301015	0.899637	2.010531	4.898156	-0.572216	-1.421876	-1.015563	-0.760732	0.160486	0.294150	-0.262068	-0.165539	-0.548202	0.324593	0.324301	-0.244381	0.443889	-0.097096	-0.208521	1.306518	0.300696	0.091490	0.030493	0.213385	0.000000	0.272076	0.712491	0.266095	0.665549	1.378295	0.967020	0.699713	0.749807	-1.930975	-3.059163	-4.627312	-4.684587	13.653327	3.847410	-0.701567	0.305338	6.062042	-0.282951	-0.303112	0.287706	-0.187220	-0.347829	1.663641	1.371817	-0.637104	-1.052490	42.978159	-3.671858	-3.163497	-2.182067	-1.736397	-2.935532	-0.442349	6.523140	10.708283	-4.504350	-4.437200	-1.481256	-3.243196	-6.701818	-1.561751	-2.719729	-1.384023	-0.454132	-2.570138	-0.140920	0.559903	-0.241149	-0.345996	-1.384052	-3.700370	0.870008	-0.002291	-0.290610	-0.772071	-0.932582	-2.085509	-27.020800	-1.399878	-4.056205	-6.637990	-2.020440	0.607429	
1.189447	-1.464444	-2.205673	-0.329199	-1.120120	-1.320401	-1.186850	-0.848052	-1.369026	-1.764957	-1.554475	-1.552235	-3.856010	-0.471123	-0.360028	-0.843750	-2.562565	-1.384117	-0.890576	-1.077338	-0.380074	0.766168	0.346023	0.034236	0.874640	-75.824731	-5.298483	0.842480	-0.131752	0.586501	-0.000014	0.138350	-0.108898	0.285197	0.250548	0.229683	0.809248	-0.303542	1.890962	0.600503	0.372466	0.110552	0.146312	0.035559	0.505354	0.468570	0.272076	0.000000	0.356563	0.898774	0.756171	0.636116	0.411466	0.843553	0.164861	-2.323124	-1.179134	-4.601386	-5.607179	-1.411695	-2.177941	-1.167986	-2.380239	-1.080092	-1.209241	-2.191694	-0.886378	-0.558622	-0.579668	0.193347	-0.049576	-0.589430	-0.582734	-0.832110	0.385480	1.986592	1.072144	-0.796050	-1.438449	-2.110669	-0.286219	0.417868	-4.673528	-3.118662	-4.754493	-1.475302	-3.919830	-2.295385	-5.754940	-5.087181	0.975984	4.959744	-0.517278	13.525202	-5.062171	-0.893722	-1.047532	-2.691312	0.368192	-0.782619	1.271029	-1.363646	-0.404287	-1.139094	-3.577831	-1.367366	-11.682871	4.274528	-5.397369	-4.910208	
1.351300	0.347002	-0.823527	258.017241	0.126580	-1.207276	-0.821753	-2.162665	0.159249	17.553719	-3.221798	2.137912	0.991494	0.124782	-0.863640	-2.056179	-7.570573	-0.155257	1.907719	0.164414	-0.085790	0.011792	0.419944	3.733089	0.895746	-13.402655	-16.048141	-0.561604	-0.684317	2.217909	2.358688	0.603678	-0.356165	-0.264749	-0.199653	0.688205	-0.314938	-0.563954	0.130511	0.481507	1.655469	0.766739	0.282865	0.202109	0.395927	0.280790	0.712491	0.356563	0.000000	0.451529	0.702657	0.605495	0.478236	0.659328	0.381522	2.107203	-1.202553	6.488424	3.213593	3.508411	-0.860837	-2.959279	-7.572589	1.480010	-2.108052	-5.865419	-2.957421	-0.408508	-0.530391	0.140478	0.039942	-0.153574	-0.070048	-0.062718	0.807670	1.936774	-2.102861	-1.664984	-1.459684	1.416756	0.311792	0.115890	-11.427819	-3.353185	-2.075668	-1.191690	-0.888584	15.306000	-0.778289	-0.158959	0.611805	1.355245	-3.764622	-1.131550	-6.497744	3.050895	15.922637	-7.423996	-10.356328	-2.882620	0.481066	-0.332612	-1.245972	-0.656075	-2.140430	0.011397	-3.002298	3.952990	-3.493502	3.075121	
-0.115120	-0.595695	-1.284029	17.251408	0.980673	-1.414515	6.041874	-0.610637	-0.653105	-0.951052	-1.437577	-0.531802	-2.114121	9.248422	1.574921	10.847544	5.296684	4.247291	4.453056	-4.408051	1.738502	5.948341	12.515075	17.052632	2.568131	-44.330182	16.359290	9.063614	0.506562	-1.116223	-1.097423	-0.521613	-0.238615	-0.472454	-0.218067	-0.204388	-0.751129	-0.799950	0.188541	0.478203	0.591099	0.080593	-0.296442	0.018819	0.429226	0.091918	0.266095	0.898774	0.451529	0.000000	0.575103	0.407017	0.346245	0.629228	0.152613	0.951345	-1.712959	-0.545429	36.825359	-0.653474	-10.572160	-2.370629	-1.435736	-45.741187	-1.992576	0.376815	1.104651	-0.831501	0.213777	-5.119205	0.338311	-0.400692	-1.266541	-3.112325	-1.609433	-3.095355	-4.479522	-0.891064	-1.708993	-3.513979	-4.165250	-4.342656	-2.867262	0.376184	-2.415583	-4.056224	8.826017	-1.718495	25.875222	-5.003029	0.941057	-1.909732	-0.409480	-2.450806	-0.084160	-1.982803	2.908447	-1.902838	-1.721470	-7.576479	-4.962559	-3.563415	-3.530731	-0.268540	-0.840042	-1.974949	1.420542	0.571902	-8.958458	1.255541	
-0.204937	-0.998208	-1.091012	-1.781264	-1.697030	-1.829195	-1.533005	-1.073014	0.321728	-0.532959	2.234306	-10.131679	-21.708122	-16.764479	-0.332252	-1.007707	-1.393073	-0.667453	-0.359121	-5.063353	-0.298950	0.125877	-0.344620	0.424885	0.452546	-8.213550	-2.267226	924.942857	-0.198117	-0.410546	-0.112218	0.729084	0.909794	0.572759	-0.392129	-0.476004	0.102026	-0.754122	0.655372	0.664210	1.052441	0.786035	0.369109	0.483915	0.626491	1.014836	0.665549	0.756171	0.702657	0.575103	0.000000	0.405920	0.451807	0.470423	0.331956	-0.457556	-5.837515	-2.052158	-0.411663	-3.128867	-1.359173	-1.817697	-0.621947	-0.809367	-0.988400	-0.529862	-0.893944	-0.795038	-1.270300	-0.845263	-0.752006	0.044631	-0.033660	2.939040	0.849179	0.786308	-4.354880	-1.406793	-2.546448	-2.873635	-5.114775	-4.160461	-2.540734	-1.122009	-1.321088	-4.112150	-6.526971	-20.282793	-2.333194	0.250816	-0.893018	-2.032049	-4.164110	-1.502507	0.075179	-0.400324	-0.159533	-5.575286	0.823340	-130.113402	-1.251418	1.487616	-2.040418	-1.190533	0.332553	-18.867871	1.155544	2.567092	-8.352907	2.078887	
-0.124982	-0.978072	-1.413229	0.109278	-1.162368	-1.894028	-1.002081	3.300882	-0.732928	-4.453893	-2.456475	-2.333055	-1.972224	-3.499500	-2.052965	-1.916977	-1.331459	-0.764090	-1.579737	-1.437265	-1.757479	-1.781327	-4.610587	-2.002191	-13.150968	-4.068471	-3.668692	-12.357457	-0.626119	-0.756045	3.392194	-0.106238	-0.505971	0.343929	0.909367	1.008425	1.089755	-0.020200	0.651109	0.630490	1.399431	0.621426	0.321373	0.543821	0.528210	0.806757	1.378295	0.636116	0.605495	0.407017	0.405920	0.000000	0.306244	0.550687	0.291824	7.133881	0.865662	-4.504935	-5.095197	1.865856	-2.555933	0.028594	1.380224	-4.299074	1.793091	2.111988	1.201433	0.233615	-0.489298	-0.501635	-0.871179	-1.190134	-1.604890	-1.471628	-1.751342	-5.581085	-0.687614	-0.915542	-0.525281	-0.619893	-0.697909	-20.164116	2.661907	-3.251441	-2.289828	-0.920946	-1.248691	-1.663273	-124.478571	-0.808105	-0.046480	0.503769	0.859225	-21.552600	-2.168898	-1.247800	9.486702	3.301925	-0.432329	1.640008	-2.536570	-0.160772	5.956783	-0.047551	-0.419630	2.497189	1.098038	1.086220	26.694459	7.957399	
2.508015	0.585974	-1.501502	-4.335970	-1.602540	0.685961	0.660703	-0.196427	-1.411243	-1.129332	-1.620189	-1.886307	-0.997706	-1.953269	-0.995608	-1.837125	-1.840244	-2.210180	-2.375220	-2.488236	-4.002927	-13.496492	13.176403	-3.865932	6.661270	-19.739039	-4.212062	18.328565	0.583434	-0.149085	1.291791	1.408098	-0.207126	-0.375940	0.152179	0.974444	0.036293	-0.823857	0.057506	0.594599	0.542713	0.515922	0.034314	0.098854	0.446471	0.397613	0.967020	0.411466	0.478236	0.346245	0.451807	0.306244	0.000000	0.359081	0.209101	5.821926	-0.157479	0.705177	-234.771429	-6.970850	24.662694	-1.102021	-2.642115	-3.044052	-1.440571	-2.764112	-1.388638	-1.711350	-1.623095	-1.374616	-1.177924	-0.703939	-0.904057	-1.063834	-0.988375	-1.463270	-1.477447	-2.386882	-2.600277	-1.660607	-1.759512	-5.651978	-14.107657	-1.651554	-2.186109	-1.610101	-2.567542	-1.233070	-4.455820	5.175647	1.919924	-0.289435	-1.235612	-8.282786	-5.483798	-2.092891	-0.315671	-16.419246	-0.057780	-17.302707	-1.529565	0.323232	-3.389045	0.339703	21.553852	24.373897	5.658459	1.193902	-4.205406	2.032689	
1.002756	0.805653	0.014043	0.889012	-2.500481	-8.272253	0.750860	2.460208	-4.414120	-0.115694	-15.050512	-1.007195	1.855352	-0.763007	-0.281336	-1.502983	-1.249118	-1.298447	-2.214894	-1.208749	-2.468214	-2.665504	-13.643795	2.858110	1.712069	-1.863621	-6.513412	-9.942544	0.127012	0.033014	-19.575532	0.203422	0.202968	0.302523	0.090411	0.740929	0.077731	-0.872391	2.735852	1.394291	2.107606	1.082370	0.779777	0.265714	0.357651	0.803627	0.699713	0.843553	0.659328	0.629228	0.470423	0.550687	0.359081	0.000000	0.199061	-1.168402	5.576727	6.300486	0.022881	5.201239	-4.495652	-2.653263	-1.334126	-1.286676	-1.203788	-0.930763	-0.831678	-0.536826	-1.118887	-0.430277	-0.588840	-0.126539	0.011028	-0.730708	-0.542374	-0.719032	4.641199	5.055691	0.144220	-2.317256	-2.333333	-1.186310	-1.405499	-1.376105	-1.711079	-1.725552	-0.870960	-0.756046	-6.722216	0.679083	2.256250	-7.636864	-9.833984	-2.841281	-1.484306	-1.867663	-0.788715	0.654074	-0.944910	-1.497983	-0.926573	1.334199	0.654590	1.166048	0.055466	5.186896	0.210789	0.964170	5.225473	0.900774	
3.084432	8.098673	-3.905947	1.846489	2.312422	-0.676419	-3.009578	-0.497082	18.318575	-0.280884	-0.755853	-1.554206	-0.917616	-1.787414	-1.285745	-1.437747	-1.146724	-0.313357	-0.437196	-0.189188	-1.894867	-1.613541	-2.201428	-1.948849	-1.611438	-1.756541	-3.262192	-3.462303	0.333479	0.184994	6.622643	0.176364	0.141079	-0.321711	-0.101217	1.221036	0.123239	-0.839417	0.693411	0.498811	0.496807	0.808781	0.319729	0.138194	0.335408	0.614057	0.749807	0.164861	0.381522	0.152613	0.331956	0.291824	0.209101	0.199061	0.000000	5.751724	-0.796366	-5.843966	-2.127866	-1.154337	-2.727094	-0.950207	-1.311280	-0.695258	-0.938330	-1.162421	-0.820874	0.052111	-0.798773	0.266668	-0.446000	-0.642885	-0.935414	-0.858054	-0.923831	-0.926977	-1.058401	-1.033442	-1.242580	-1.279554	-1.396346	1.019380	0.008772	1.702876	-2.161062	-2.532503	2.639501	-2.561940	20.533437	-2.345668	-1.597864	-3.184630	1.206628	-2.058633	-2.476933	-1.456063	-0.241336	-6.611419	1.429706	-6.922739	-0.758188	1.005106	6.533779	2.127306	0.656000	-6.364228	0.857678	0.758724	2.131790	3.985871	
7.612747	-1.274801	-0.504705	-0.635691	-0.519218	-0.245576	-0.177203	-0.180407	-113.417565	-0.676080	-1.190579	-1.255419	-8.648254	0.577750	2.306035	-0.789403	-2.050528	-1.667687	-2.742745	-2.175374	-1.151978	-1.468626	-1.288477	-1.669279	-13.575983	-1.545473	0.240358	0.121166	-3.707413	-1.677356	-1.855171	-0.055773	-2.023624	-0.856581	0.449181	-1.948667	1.651742	18.571472	-0.410730	-0.733307	-2.197301	4.191167	-0.449797	1.862536	-6.998109	-11.292213	-1.930975	-2.323124	2.107203	0.951345	-0.457556	7.133881	5.821926	-1.168402	5.751724	0.000000	-0.219770	0.364846	-0.000872	0.036192	-0.043259	1.204687	0.464826	-0.197946	0.216979	0.155380	0.044308	-0.192782	-0.209325	0.423955	-0.101262	0.686920	0.260441	-0.144947	-1.133947	-0.591635	-1.915181	-2.169231	-0.690062	0.142949	-8.147843	-12.726961	-2.785493	-5.695799	15.058547	-1.685098	-1.163953	-38.628975	2.202317	-1.513953	-12.239919	2.941917	-1.476498	-1.062936	3.812132	-1.272899	1.284019	0.677732	-1.364865	-1.459876	-0.618749	-2.441284	-2.094959	-0.764530	-46.069007	0.465647	-0.327042	0.612964	-1.133690	-1.194941	
-0.527661	-0.791686	-0.783251	0.093622	0.077931	0.054012	-0.031371	0.266833	-0.030316	-0.426743	-0.501422	-0.673352	-0.447333	-0.716945	-0.158609	-0.985956	-1.216243	-2.576915	-2.239576	-2.260541	-1.720654	-0.647868	-2.011355	11.918052	-0.949135	-0.526065	-1.590368	0.336872	0.023876	1.105231	-1.287320	-5.088429	-4.464456	3.698627	1.543301	0.883623	3.461885	-1.854804	1.212581	1.866401	-1.808050	-1.001814	-1.405689	-1.112521	4.187963	0.301128	-3.059163	-1.179134	-1.202553	-1.712959	-5.837515	0.865662	-0.157479	5.576727	-0.796366	-0.219770	0.000000	-0.165491	0.372964	0.053656	-0.108176	0.018082	-0.108162	0.044033	0.039793	0.137820	0.425739	0.329858	0.097818	0.319882	0.010518	0.094974	0.137251	-0.233365	-1.136365	-3.000381	-2.991362	-1.888668	-1.845739	-1.598211	-1.329658	7.091314	-0.733498	0.414021	1.168627	-0.911379	-1.188350	-0.685074	-0.683345	-0.939084	0.291004	-0.996267	-4.628541	-1.871161	42.989515	-0.135757	-5.781568	0.250186	4.501586	-1.444158	-0.799763	-1.061172	-2.909555	-5.956101	-0.608794	0.295339	-2.518646	2.849423	-0.497531	-1.554521	
-0.363682	-0.586764	-0.717995	-0.195053	0.697371	4.281451	0.473852	-1.013252	1.190410	-1.466280	-0.849543	-0.969884	-0.951556	-1.106586	-0.505477	-0.483213	-0.780166	-1.747882	-1.020184	-1.925784	-1.913379	-1.013986	-2.451045	4.261037	-0.278844	0.483832	-0.555016	-0.743122	-8.840834	6.357306	1.598073	-5.004218	-1.019114	-0.723296	-0.049988	-3.352593	-2.544786	-1.782331	-24.253380	1.085087	4.607602	-0.778305	-0.973300	0.317359	5.455264	-0.464220	-4.627312	-4.601386	6.488424	-0.545429	-2.052158	-4.504935	0.705177	6.300486	-5.843966	0.364846	-0.165491	0.000000	-0.172254	0.490935	-0.022925	-0.432168	-0.018876	-4.350112	0.109218	0.342637	0.370374	0.479297	0.000484	0.018111	-0.088275	-0.512585	-0.341958	-0.861090	-1.814043	-23.077086	-5.460079	-3.028984	-1.588459	-1.454297	-2.551468	2.719092	4.981694	-1.623437	-1.074904	-4.024972	-0.936198	-1.307642	-2.103985	8.828150	-0.116853	-0.582315	-1.150546	-1.801847	1.235734	-0.684039	-2.094708	23.515729	0.896634	-3.207851	-3.280640	-28.510220	-4.760158	18.600000	-8.232082	-2.916915	0.004977	-0.969161	-0.745569	-0.314352	
-2.554709	-1.527852	-0.890745	-1.582514	-1.010405	-0.604571	-0.458726	-0.510384	-1.108579	-0.539474	-0.706142	-1.346683	-1.561897	-6.856063	-3.886305	2.121318	1.083246	2.542155	-2.990150	-1.291430	-2.003962	-2.302155	-3.119325	-3.093631	1.400000	3.133038	-1.774081	-0.441386	-2.001370	-1.314663	-1.647619	-3.122386	-2.603864	-3.011329	-0.082776	-36.739875	3.145509	1.374683	1.116706	-1.368294	-1.020671	0.734047	-0.240261	-10.386271	6.387361	-2.194477	-4.684587	-5.607179	3.213593	36.825359	-0.411663	-5.095197	-234.771429	0.022881	-2.127866	-0.000872	0.372964	-0.172254	0.000000	-0.039932	-1.565784	-0.490472	1.977890	0.032371	-3.123569	1.673150	0.439125	0.371689	0.443783	1.235967	1.473719	3.165463	1.160871	0.245896	0.142251	-0.079832	-2.124184	-0.634867	-1.246553	-1.277287	-1.594862	-0.530336	-1.053748	-1.880771	2.647844	-0.085882	0.386457	-2.675961	-0.060925	0.358560	1.366652	18.795210	-3.703190	-1.477063	5.973832	0.208875	-11.287971	-0.884602	-0.871000	-1.991726	0.856941	-0.767976	-5.101013	-1.019419	-7.277893	1.503636	0.531991	2.629312	-3.306325	-0.797941	
0.237454	0.300023	0.080350	-0.533880	-0.433637	-0.218795	0.031428	-0.094711	-0.484605	-0.188342	-0.490166	-1.017923	0.883504	-0.417110	0.596257	-0.421286	-0.536042	-1.097703	-1.664613	-2.472862	-309.989691	-2.749480	-1.756347	3.297763	-2.704637	0.766134	-3.220939	0.495540	-0.150794	-1.270375	-1.650652	-2.851884	-1.774012	-226.458333	0.198909	-3.247281	-6.360186	-2.159592	1.153176	-1.556767	0.208836	-0.430282	-2.096808	-0.841613	-5.873163	-17.998116	13.653327	-1.411695	3.508411	-0.653474	-3.128867	1.865856	-6.970850	5.201239	-1.154337	0.036192	0.053656	0.490935	-0.039932	0.000000	0.080417	-0.001903	0.057888	-0.041303	0.002792	-0.033847	0.047205	-0.081075	-0.082956	0.090228	-0.123479	-0.059358	-0.209275	-0.541759	-0.989912	-1.273671	-1.618993	-0.048602	-6.591906	0.638478	0.493769	-1.207101	-1.281524	-2.203733	15.918943	-1.052268	-1.706261	-1.741598	-1.117038	0.061220	0.456763	5.273375	9.507543	-1.000486	2.280248	1.921559	0.959090	-2.878095	0.859949	-1.576370	-1.075563	-0.616404	10.361004	-3.420778	11.072235	1.130229	-0.211463	-0.057854	6.952465	-0.971923	
-0.161114	-0.262651	-0.411190	0.142230	-0.781980	-2.400000	1.061799	1.893190	0.248615	2.575599	-8.766885	-1.885451	-0.562738	-1.085380	-0.282025	-0.593677	-0.788646	-1.443168	-1.321649	-2.378206	-2.163162	-1.508385	-11.130523	2.838731	0.604253	0.517734	-1.781130	-1.571024	0.376577	0.634409	0.936682	-9.111184	-1.660862	-0.601418	-0.345193	-97.969112	-3.717382	0.937659	4.894819	3.161133	-2.616103	-0.733569	-1.599181	-0.298851	-8.289065	0.074603	3.847410	-2.177941	-0.860837	-10.572160	-1.359173	-2.555933	24.662694	-4.495652	-2.727094	-0.043259	-0.108176	-0.022925	-1.565784	0.080417	0.000000	-0.118423	-0.027957	0.236628	0.015776	0.045732	0.065283	0.040005	-0.131614	-0.095918	-0.188225	-0.488260	-0.492043	-0.927696	-1.945363	-5.422693	-5.185897	-2.839514	-1.290906	-1.279217	-1.746459	-0.387080	-0.379851	-0.995302	16.751404	0.476109	-2.497030	-2.559069	-2.435206	-2.149801	-0.102111	-1.481319	-1.727817	-1.531693	-0.837470	-21.106967	-1.684216	-1.981031	-0.786123	-2.002054	0.069073	-11.054517	0.205140	-0.899519	-1.646037	20.459764	2.885690	-1.043376	-0.789525	-0.241781	
-0.260026	-0.195300	-0.259591	-0.787180	-0.396639	-0.612757	-0.367927	-5.517141	-0.222536	-4.206213	0.169261	0.070169	-1.438812	-0.482005	-0.270583	-0.612921	-0.665461	-3.661399	6.753311	0.529841	-1.533578	-0.096543	-1.042834	-1.242102	-0.216216	1.687704	-2.193517	3.059225	-13.499153	-1.585217	-0.933653	-2.495286	-1.845388	-4.957432	-8.884186	0.596390	-0.234037	-1.022077	0.501780	-0.992311	0.673065	-0.159250	2.398917	0.026394	-5.370281	-0.585683	-0.701567	-1.167986	-2.959279	-2.370629	-1.817697	0.028594	-1.102021	-2.653263	-0.950207	1.204687	0.018082	-0.432168	-0.490472	-0.001903	-0.118423	0.000000	-0.046607	-0.292108	-0.048445	-0.115039	-0.083639	-0.134900	-0.159195	-0.219556	-0.343351	-0.353979	-0.651716	-0.730977	-1.365661	-4.267771	-31.920894	-5.698108	-0.212769	-0.578051	0.093111	2.781769	-0.458780	-0.163033	0.214187	-1.733326	-1.064430	-0.889312	-0.301416	-0.873799	-3.591240	1.744803	-7.516662	1.753291	-0.099431	0.445887	-0.774312	-9.028211	0.500543	-1.307177	-1.341073	-1.336973	1.254856	-1.924692	45.801508	-0.510362	-0.721199	-2.712308	-0.388459	-0.391332	
-0.093390	-0.159850	-0.256525	0.132306	-0.139740	-0.380488	-0.602419	-0.838791	0.328177	14.960866	1.572169	13.079643	-2.379682	-1.163541	-0.548604	-0.697677	-0.801861	-1.263412	-1.694932	-3.421304	-3.639684	-1.559746	-3.341058	-5.065970	1.629713	-11.309942	-1.168641	-1.399321	-0.177454	2.117733	1.161830	1.604859	-0.786275	-0.058522	-0.741433	15.565016	-4.419715	-3.215538	3.473405	11.062851	-2.327202	-0.897004	-0.919924	-6.369764	-4.062166	-0.759684	0.305338	-2.380239	-7.572589	-1.435736	-0.621947	1.380224	-2.642115	-1.334126	-1.311280	0.464826	-0.108162	-0.018876	1.977890	0.057888	-0.027957	-0.046607	0.000000	0.198735	0.011869	0.028673	0.021651	-0.037605	-0.030989	-0.166338	-0.195788	-0.513473	-0.631259	-1.072159	-1.931318	-7.289429	-12.935535	-8.497046	-2.270337	-1.471341	-1.131221	-1.519630	-4.536913	-0.725316	-0.888520	2.643258	-1.873012	-2.805680	-2.668240	-2.435550	0.826850	-1.539568	-2.094186	-1.449301	-0.738075	-11.265733	-1.648594	-2.158294	1.860054	-1.821476	2.303834	8.657423	-1.326572	0.092490	5.149390	-7.314854	2.984525	-0.612372	-0.700527	-0.414850	
0.420144	0.330895	0.100839	0.275848	0.161036	0.091661	-1.550592	-0.276491	-23.065008	0.378033	-0.124865	0.134842	-0.945088	-0.989764	0.083852	-0.242001	-0.455733	-0.145187	-0.714016	1.139837	-13.320201	-0.981961	-0.466658	-0.691964	4.975293	19.387625	-1.614148	-0.450824	-0.353959	1.047341	-2.397357	0.324829	-4.886171	4.928746	-2.555585	11.557223	-3.843750	-0.515953	19.480906	-0.585697	-2.448818	-0.160511	-0.252131	-0.598081	0.834820	-1.702507	6.062042	-1.080092	1.480010	-45.741187	-0.809367	-4.299074	-3.044052	-1.286676	-0.695258	-0.197946	0.044033	-4.350112	0.032371	-0.041303	0.236628	-0.292108	0.198735	0.000000	0.114130	0.057650	0.036639	0.032044	-0.005114	0.014421	0.049135	-0.264438	-0.278705	-1.012650	-1.550732	-3.254038	-4.838116	-2.677233	-7.326672	0.568015	0.635291	-1.871599	-1.791413	-2.293623	-3.185233	-2.154530	-4.830971	-3.337426	-1.931578	-1.527687	1.674325	-19.243642	-4.683421	-1.671032	-0.481766	1.446003	1.412589	-2.900808	0.128901	-1.704172	-0.547781	-0.278794	0.172452	-1.372155	-0.145794	-1.588147	5.060421	-0.970974	0.070096	-0.841116	
-0.027814	-0.036107	-0.071615	-0.094516	-0.079118	-0.114022	-0.176986	-0.261134	0.105853	-1.144158	1.480686	0.327920	0.654559	-6.057821	-0.081956	-0.351487	-0.252802	-0.137740	-1.942743	-9.080319	-2.746007	1.445259	-2.742859	-1.371662	3.951407	-1.950248	-1.440327	0.260163	2.325954	-3.845488	-6.563506	12.330198	-3.440126	-2.105254	-1.939089	-1.092842	-3.130305	-0.435978	4.043905	-1.853585	3.253176	-1.041253	-3.131463	-0.935201	-1.248951	-0.099229	-0.282951	-1.209241	-2.108052	-1.992576	-0.988400	1.793091	-1.440571	-1.203788	-0.938330	0.216979	0.039793	0.109218	-3.123569	0.002792	0.015776	-0.048445	0.011869	0.114130	0.000000	-0.010124	-0.006846	-0.007206	-0.038503	-0.075154	-0.071068	-0.253552	-0.398499	-0.533105	-1.012149	-6.782002	28.994466	7.053563	-4.901904	-1.475046	-0.245145	3.768924	0.526091	3.009804	-0.231301	-3.540103	1.449024	-4.230226	-1.325960	-2.966799	-2.447532	-15.743291	-8.395303	0.106353	-0.429665	-0.413276	-2.052217	-7.596414	-0.414332	-1.371915	-1.401123	-0.332641	-5.566466	-0.930657	-0.593304	-0.431922	0.008922	-1.106829	-0.823310	-0.533646	
0.068747	-0.010366	-0.110551	-0.092917	-0.120060	-0.154567	-0.218006	-0.172160	-0.149476	-1.421229	-2.085546	0.808668	2.067350	-2.662989	-0.944367	-0.487977	-0.621763	-0.550149	-1.203981	-1.552046	-1.213944	0.093032	-3.503960	-0.881920	-0.732793	-0.759302	-1.475811	-0.961065	-0.616791	19.632568	-9.451678	-4.982830	-11.798312	2.184765	-1.094193	2.746538	-1.859556	-0.999082	-10.881921	-5.087053	20.941106	0.914194	-1.171037	-8.798058	-1.747422	-0.180896	-0.303112	-2.191694	-5.865419	0.376815	-0.529862	2.111988	-2.764112	-0.930763	-1.162421	0.155380	0.137820	0.342637	1.673150	-0.033847	0.045732	-0.115039	0.028673	0.057650	-0.010124	0.000000	0.002353	-0.007058	0.009278	-0.061707	-0.024234	-0.246336	-0.333358	-0.677073	-1.309993	-2.804967	-4.548416	-5.933262	-2.732619	-1.107368	-0.297352	1.781308	-0.543730	-0.713762	-1.205237	-34.110406	46.242503	-12.450870	-0.977606	-3.960602	-83.401747	-1.863716	-2.244134	-1.383845	-0.601506	-4.132543	0.993015	-0.387258	-1.818647	-1.372926	-0.089335	-3.685457	1.431347	-1.443169	-2.459894	-3.464436	0.242120	-1.395833	-0.928917	-0.702081	
-0.017172	-0.102816	-0.172166	-0.125319	-0.147329	-0.140334	-0.296010	-0.171262	-0.051107	-0.578735	-0.337493	5.492746	0.956174	1.949006	-7.113330	-0.482139	-0.370294	-0.245131	-0.880298	-0.636532	0.489514	-9.727444	-0.886717	20.590121	9.975657	2.911855	-0.584806	0.362616	3.235181	-29.587753	-6.124579	-9.195200	-10.453428	-1.852965	-1.724481	2.687374	-4.825949	-1.254688	-11.896614	-7.821915	-4.289826	0.277733	-7.910168	-1.971882	-1.294703	-1.439697	0.287706	-0.886378	-2.957421	1.104651	-0.893944	1.201433	-1.388638	-0.831678	-0.820874	0.044308	0.425739	0.370374	0.439125	0.047205	0.065283	-0.083639	0.021651	0.036639	-0.006846	0.002353	0.000000	-0.024729	0.006058	-0.055107	-0.029717	-0.201860	-0.292805	-0.542747	-0.842718	-1.889580	-4.419028	49.673360	19.375992	-0.833894	0.990381	-9.236979	1.203919	-0.331279	-1.348700	-1.747277	-2.683952	-0.256962	-0.342596	-26.350134	-0.766810	-2.509059	-2.320015	-1.635018	0.525133	-5.239130	20.907621	-3.080630	-1.580963	-1.576790	-0.591268	-0.206466	3.617875	-1.238211	-1.252353	1.577385	-4.546482	-1.346217	-1.031183	-1.097372	
-0.127838	-0.291794	-0.263033	-0.256417	-0.257747	-0.153146	-0.370692	-0.188050	-0.127048	-0.416596	-0.295539	-0.987285	-1.005431	0.577834	-3.579071	-0.661157	-0.484944	-0.128264	-0.790162	-0.811550	-0.817564	2.799166	-4.038621	0.382895	1.260366	0.819208	-0.839657	0.239194	0.615551	-2.815033	-0.993692	-6.924115	-3.344038	-0.708540	-2.765964	-0.337996	1.570188	-0.800975	-4.591484	2.366954	7.119680	0.412414	-4.615620	-1.587516	-0.786253	1.654404	-0.187220	-0.558622	-0.408508	-0.831501	-0.795038	0.233615	-1.711350	-0.536826	0.052111	-0.192782	0.329858	0.479297	0.371689	-0.081075	0.040005	-0.134900	-0.037605	0.032044	-0.007206	-0.007058	-0.024729	0.000000	-0.014840	-0.020031	-0.015379	-0.131767	-0.178051	-0.313754	-0.545901	-1.162791	-1.753472	-2.900606	-3.238748	-0.909100	0.379984	4.940172	0.594532	-0.242542	-2.223876	-32.732626	0.918488	-1.068007	3.014754	-4.437393	-24.873194	-1.186244	-1.313842	-0.552525	-2.276366	-0.589704	1.866737	-2.758522	-1.976367	-1.699138	-0.557655	-0.921626	8.425839	-1.701886	-0.644741	4.685714	-0.950961	-1.130930	-1.006792	-1.141184	
-0.300139	-0.387124	-0.350879	-0.320887	-0.240840	-0.114087	-0.271170	-0.108254	-0.051375	-0.203213	-0.132708	-0.206125	-0.678489	-1.314539	1.179861	0.564093	-0.579419	-0.063152	-0.483702	-0.224540	0.319820	0.632704	1.517359	3.835663	6.038974	3.307479	-0.076113	1.299375	0.770507	15.996461	-1.812975	-0.744661	-7.368702	-1.018674	-0.355060	-2.730719	-4.435837	-1.061875	-3.276339	143.975138	-7.628871	3.415051	-6.536904	-1.672181	-1.447375	-1.352747	-0.347829	-0.579668	-0.530391	0.213777	-1.270300	-0.489298	-1.623095	-1.118887	-0.798773	-0.209325	0.097818	0.000484	0.443783	-0.082956	-0.131614	-0.159195	-0.030989	-0.005114	-0.038503	0.009278	0.006058	-0.014840	0.000000	-0.042341	-0.013472	-0.126321	-0.157854	-0.321448	-0.431723	-0.823639	-1.432090	-2.312695	-3.004502	0.022883	0.773990	1.423484	0.131429	-1.349588	-2.297562	-3.194337	-0.579555	-1.774181	2.041684	21.120511	-1.189637	-2.411345	-1.302023	-1.271869	1.186753	-10.601132	-7.882244	-2.619743	-1.532083	-1.067950	-0.669966	-1.449704	-3.754125	-1.325093	-1.273207	2.156127	2.156387	-1.080569	-0.477481	-0.972083	
-0.494476	-0.628493	-0.510677	-0.732810	-0.499504	-0.250456	-0.459061	-0.205307	-0.058381	-0.215299	-0.102640	-0.086139	-0.159552	-0.280955	-0.177568	-0.062353	-0.784422	0.012159	-0.326684	-0.271318	-0.034977	0.054520	-0.580568	0.651437	1.484588	1.615887	0.385997	1.606185	0.335025	2.401855	-1.526421	-4.860191	-2.776678	-0.229808	-3.823404	-12.674370	6.808183	-1.419668	29.185319	2.105253	17.285751	0.145689	42.610870	-2.123851	-0.826044	1.721041	1.663641	0.193347	0.140478	-5.119205	-0.845263	-0.501635	-1.374616	-0.430277	0.266668	0.423955	0.319882	0.018111	1.235967	0.090228	-0.095918	-0.219556	-0.166338	0.014421	-0.075154	-0.061707	-0.055107	-0.020031	-0.042341	0.000000	-0.021327	-0.038596	-0.065718	-0.137937	-0.227095	-0.458843	-0.800220	-1.287867	-1.989789	-0.727348	0.561275	1.879277	0.215852	-0.752465	-1.850527	-3.748340	0.010226	-1.809777	-14.315596	-3.513292	-1.699267	-1.269999	-0.913830	-0.033807	-1.214101	-1.500449	1.996276	-4.191116	-2.186741	-1.321239	-0.474708	-0.472554	0.861897	-1.573492	-1.345906	0.166741	-3.797305	-1.024282	-1.428148	-1.183122	
-0.702226	-0.795714	-0.667219	-1.082822	-0.616547	-0.318338	-0.404139	-0.260456	-0.093213	-0.268181	-0.186829	-0.200818	-0.187277	-0.259602	-0.384979	-0.680941	4.946667	-0.014782	-0.378743	-0.144681	0.054854	-0.031367	-0.349006	0.252684	8.247664	3.383039	1.619226	2.846258	0.133551	-41.852569	-0.511806	-0.067867	-21.174750	0.167932	-1.577350	-1.921042	15.517817	-1.811434	-6.716521	4.213048	4.637863	0.410568	-0.959691	-0.642272	-1.457046	-0.842416	1.371817	-0.049576	0.039942	0.338311	-0.752006	-0.871179	-1.177924	-0.588840	-0.446000	-0.101262	0.010518	-0.088275	1.473719	-0.123479	-0.188225	-0.343351	-0.195788	0.049135	-0.071068	-0.024234	-0.029717	-0.015379	-0.013472	-0.021327	0.000000	-0.055469	-0.073955	-0.133204	-0.184944	-0.292533	-0.480263	-0.665488	-0.951696	-0.454924	-0.158547	-0.159163	-0.645682	-1.464523	-2.136561	-4.693523	0.734630	-1.586469	2.635784	-2.429655	-4.513048	-0.872678	-0.414343	0.377749	-24.378391	-3.003559	13.150529	-7.799020	-0.948363	-0.916009	-0.500921	-1.497585	-7.346136	-1.475861	-1.507198	-0.266216	-1.112178	-0.911471	1.252128	-0.716053	
-1.074766	-1.193691	-1.081356	-2.429520	-1.212499	-0.660015	-0.598359	-0.399430	-0.103690	-0.244970	-0.163063	-0.117798	-0.113328	-0.122855	-0.038499	-0.327021	-2.035619	1.100364	-0.810078	-0.264046	-0.135249	-0.201741	-0.499583	-0.657641	-0.380381	2.681773	0.585575	0.939094	-0.060096	-52.322353	-0.007393	-0.749338	-4.665658	-2.058963	12.491601	-0.676020	4.311218	-5.013884	1.173777	2.260960	3.177080	0.174498	-3.036753	-1.839440	-1.186761	-1.003247	-0.637104	-0.589430	-0.153574	-0.400692	0.044631	-1.190134	-0.703939	-0.126539	-0.642885	0.686920	0.094974	-0.512585	3.165463	-0.059358	-0.488260	-0.353979	-0.513473	-0.264438	-0.253552	-0.246336	-0.201860	-0.131767	-0.126321	-0.038596	-0.055469	0.000000	-0.031452	-0.026786	-0.071662	-0.111762	-0.211420	-0.351339	-0.786563	-0.996492	-1.246627	-0.375617	-0.421374	-0.491841	-1.246349	-3.328052	0.099409	-1.765602	37.069250	-0.947867	-3.179805	0.140130	0.010092	-0.136804	-5.947294	-2.142912	7.872007	-7.282713	-4.914395	-3.518535	-1.523107	-1.096562	0.025625	-1.756341	-4.111853	-0.010617	-1.906588	-0.650668	-0.494812	-0.533689	
-0.870360	-1.141114	-1.257829	-2.536377	-1.485396	-1.044833	-0.711023	-0.504389	-0.153204	-0.251039	-0.162982	-0.168323	-0.107467	-0.082024	0.033267	-0.041136	-0.229498	-1.225423	0.919373	-0.331316	-0.210102	-0.242493	-0.390044	-0.832043	-1.379615	1.329945	-0.260949	0.579607	-0.528751	-13.346696	-1.589833	-2.391831	8.042276	-5.178305	-6.794411	-1.424656	-9.804120	9.600000	44.089266	3.817580	-0.407959	-0.438365	-15.410620	-2.568380	-1.650922	-0.991199	-1.052490	-0.582734	-0.070048	-1.266541	-0.033660	-1.604890	-0.904057	0.011028	-0.935414	0.260441	0.137251	-0.341958	1.160871	-0.209275	-0.492043	-0.651716	-0.631259	-0.278705	-0.398499	-0.333358	-0.292805	-0.178051	-0.157854	-0.065718	-0.073955	-0.031452	0.000000	-0.016929	-0.016956	-0.003470	-0.049390	-0.148499	-0.389190	-0.801925	-1.688557	-0.966349	-0.631188	-0.792996	-1.660492	-2.945811	-7.124824	-0.453680	-4.037072	-0.488169	3.316118	0.206056	0.072683	-0.099708	5.478477	2.370142	4.311189	23.439793	1.346554	-1.428602	-0.448409	1.155419	0.218301	-2.467638	-3.550006	-0.475746	-2.452636	-0.511080	-0.807743	0.201209	
-1.087114	-1.337692	-1.337844	-4.401737	-1.886278	-1.102067	-0.917808	-0.524655	-0.364076	-0.323848	-0.243040	-0.160100	-0.205956	-0.136833	-0.017450	-0.154689	-0.152481	-0.247537	-1.725183	-4.784727	-0.176934	-0.252204	-0.321085	-0.744232	-1.097179	-0.815280	0.070061	0.688933	-1.259180	0.518739	-0.646758	-0.486647	-0.023826	-1.303142	0.455322	0.692793	21.375623	5.822894	-2.148213	0.232923	-1.544225	-0.586073	-4.715967	-3.181020	-3.386581	-2.061262	42.978159	-0.832110	-0.062718	-3.112325	2.939040	-1.471628	-1.063834	-0.730708	-0.858054	-0.144947	-0.233365	-0.861090	0.245896	-0.541759	-0.927696	-0.730977	-1.072159	-1.012650	-0.533105	-0.677073	-0.542747	-0.313754	-0.321448	-0.137937	-0.133204	-0.026786	-0.016929	0.000000	-0.013422	-0.021984	-0.074508	-0.113769	-0.354042	-0.748985	-2.021487	-1.648057	-1.118329	-0.816282	-1.437695	-2.741902	-2.923275	-1.962688	5.051749	-0.274635	-1.261203	-0.558840	-0.083144	-0.459863	1.581028	-1.779986	1.007127	2.692898	-1.316156	-0.407504	-1.607401	-4.709620	-1.317972	-4.250245	1.265666	-1.295442	-3.210675	5.992572	-0.181834	0.379775	
-0.969624	-1.254140	-1.360295	12.174519	-2.257533	-1.302314	-0.637270	-0.459006	-0.609824	-0.119861	-0.172509	-0.072260	-0.217937	-0.048858	-0.016566	-0.085927	-0.069719	-0.119602	-0.201737	-0.721082	-0.463140	-0.273766	-0.254954	-0.687399	-1.215617	-1.617942	-0.503979	7.426598	6.575820	-2.166884	-1.591479	-0.676912	0.132797	-0.005334	-2.567581	-1.335320	-29.009267	-8.080325	0.832209	0.890103	-1.870153	-1.199503	46.250580	-0.543847	-1.501189	-1.728806	-3.671858	0.385480	0.807670	-1.609433	0.849179	-1.751342	-0.988375	-0.542374	-0.923831	-1.133947	-1.136365	-1.814043	0.142251	-0.989912	-1.945363	-1.365661	-1.931318	-1.550732	-1.012149	-1.309993	-0.842718	-0.545901	-0.431723	-0.227095	-0.184944	-0.071662	-0.016956	-0.013422	0.000000	0.006476	-0.015507	-0.036764	-0.149630	-0.395813	-1.199030	-1.330003	-0.431819	-0.224887	-1.199846	-1.951284	-2.317986	-1.890788	3.336187	-0.261448	0.198892	0.084057	-0.019189	-0.649146	-1.448122	-0.841387	0.170022	1.975345	-0.822054	-0.952302	-0.186408	-1.440735	-0.449456	-5.336907	37.363544	-3.478675	-3.648658	-7.163070	-0.706906	1.980703	
-1.193778	-1.626894	-1.807798	-7.343921	-2.183818	-1.763347	-0.969183	-0.838486	-0.827394	-0.456385	-0.377668	0.015074	-0.235526	0.160231	0.025662	-0.058804	-0.053237	-0.073269	-0.044255	-0.050559	0.197054	-0.689571	-0.250157	-0.488617	-0.901667	-1.253245	-0.389764	-2.992322	-0.524462	-1.648647	-0.027051	-3.732331	-0.141688	-1.815367	-1.064359	-6.697088	4.266547	-4.817845	5.742788	0.563817	-1.381539	-1.699603	1.698885	-1.631102	-1.591340	-0.982892	-3.163497	1.986592	1.936774	-3.095355	0.786308	-5.581085	-1.463270	-0.719032	-0.926977	-0.591635	-3.000381	-23.077086	-0.079832	-1.273671	-5.422693	-4.267771	-7.289429	-3.254038	-6.782002	-2.804967	-1.889580	-1.162791	-0.823639	-0.458843	-0.292533	-0.111762	-0.003470	-0.021984	0.006476	0.000000	-0.005090	-0.019139	-0.097444	-0.180110	-0.497810	-1.682010	-0.418797	0.552222	-0.521732	-0.491247	-2.271646	-2.775760	-4.524406	0.252541	0.939204	0.409204	-0.324632	-0.642093	-1.965413	-0.373754	2.471893	25.967742	-4.383765	-1.158114	-0.457536	0.137787	-0.082354	8.391363	-6.629671	-0.430072	-2.920241	-1.943337	-0.004649	2.433962	
-1.813666	-2.369700	-2.546284	-3.598072	-2.505625	-2.289869	-1.810086	-1.199909	-0.940709	-0.866797	-0.653594	-0.501503	-0.229447	0.054411	0.013585	-0.062217	-0.159210	-0.095023	-0.136653	-0.042230	0.015569	-0.572245	-0.275290	-0.349080	-0.536283	-0.819489	-1.200978	-3.233259	-0.573580	-2.559856	-0.656075	-10.186728	-0.781713	-2.806327	-2.344832	-11.613243	1.528753	-11.645675	0.152046	0.153472	-1.385490	-1.923864	-0.201117	-1.519202	-1.717006	-0.678003	-2.182067	1.072144	-2.102861	-4.479522	-4.354880	-0.687614	-1.477447	4.641199	-1.058401	-1.915181	-2.991362	-5.460079	-2.124184	-1.618993	-5.185897	-31.920894	-12.935535	-4.838116	28.994466	-4.548416	-4.419028	-1.753472	-1.432090	-0.800220	-0.480263	-0.211420	-0.049390	-0.074508	-0.015507	-0.005090	0.000000	-0.004040	-0.026632	-0.139763	-0.461022	-1.157428	-0.722570	0.601313	0.123375	11.603359	-0.809750	-3.539992	-0.660375	-1.487867	0.422327	0.366681	0.026302	-0.091697	-0.877737	0.574092	14.748356	2.544177	10.647854	-0.830299	-0.955370	0.283349	-1.739361	0.535149	0.170602	0.603261	-3.909890	0.041287	1.663150	9.529291	
-1.455139	-2.046240	-2.287579	-1.279317	-3.500285	-3.040395	-2.374504	-1.815810	-0.961348	-1.013129	-0.826670	-0.585275	-0.162789	0.169229	-0.121363	-0.021565	-0.193557	-0.116892	-0.229627	-0.101249	-0.091973	-0.199971	-0.158485	-0.205265	-0.262955	-0.382692	-0.736767	-1.431533	0.582202	-5.839126	-1.261941	-5.966858	-0.630289	-1.837634	7.827666	-11.246423	0.903051	1.112208	1.981464	-7.725164	-1.277974	-1.845098	0.856045	0.693408	-2.901194	-1.790539	-1.736397	-0.796050	-1.664984	-0.891064	-1.406793	-0.915542	-2.386882	5.055691	-1.033442	-2.169231	-1.888668	-3.028984	-0.634867	-0.048602	-2.839514	-5.698108	-8.497046	-2.677233	7.053563	-5.933262	49.673360	-2.900606	-2.312695	-1.287867	-0.665488	-0.351339	-0.148499	-0.113769	-0.036764	-0.019139	-0.004040	0.000000	-0.009155	-0.080941	-0.278587	-0.569041	-0.441512	0.108538	-0.440799	2.876882	-1.451827	-1.904493	-0.329500	2.977072	-0.129412	-0.405929	0.053089	-0.201699	-0.922022	0.870203	244.964646	2.169134	0.740377	-1.331801	-1.587130	0.459667	-2.348864	-0.450636	-0.369713	-0.092237	8.935368	1.081576	4.917085	-4.911710	
-0.932729	-1.504581	-1.834367	-3.063785	-1.931038	-2.404457	-2.339537	-1.808438	-1.362475	-1.530242	-1.327249	-0.904145	-0.830834	-0.367295	-0.963537	-0.389808	-0.596322	-0.484831	-0.395763	-0.103519	-0.151881	-0.197104	-0.241931	-0.447609	-0.359511	-0.171742	-0.213930	-0.364973	10.959652	-8.491947	-1.374983	-1.312155	4.370968	-1.798359	13.120859	-2.889594	-4.742417	-0.286003	-3.507321	3.167894	-0.904436	-1.732635	2.641395	-2.155821	134.796992	-1.778902	-2.935532	-1.438449	-1.459684	-1.708993	-2.546448	-0.525281	-2.600277	0.144220	-1.242580	-0.690062	-1.845739	-1.588459	-1.246553	-6.591906	-1.290906	-0.212769	-2.270337	-7.326672	-4.901904	-2.732619	19.375992	-3.238748	-3.004502	-1.989789	-0.951696	-0.786563	-0.389190	-0.354042	-0.149630	-0.097444	-0.026632	-0.009155	0.000000	-0.039116	-0.167192	-0.318206	-0.354622	-0.874391	-0.461686	-0.089831	-0.498808	-1.953521	-0.988483	2.278349	-0.315092	-1.202483	-0.624360	0.062618	-0.574315	-0.773836	14.327489	334.902655	-0.396695	-2.930548	-1.832999	1.013327	-2.005832	-0.707841	-1.155539	-0.084408	-3.411005	1.917819	-2.460372	-1.819392	
-0.860616	-1.311202	-1.727178	1.059413	-1.105799	-2.083278	-2.004430	-2.035509	-0.902384	-1.178755	-1.602275	-0.700542	-0.928500	-0.336276	-1.259714	0.917945	1.381705	10.299614	0.609765	0.118854	0.042319	-0.118585	-0.060081	-0.066693	-0.151629	-0.290833	-0.161303	-0.205675	1.005215	-7.529940	-1.708904	-0.189086	-4.523810	1.435625	1.140332	-2.852857	-1.339276	2.116179	-0.097421	1.312177	-0.737493	-0.790991	-32.796325	-7.870098	0.874460	-1.774857	-0.442349	-2.110669	1.416756	-3.513979	-2.873635	-0.619893	-1.660607	-2.317256	-1.279554	0.142949	-1.598211	-1.454297	-1.277287	0.638478	-1.279217	-0.578051	-1.471341	0.568015	-1.475046	-1.107368	-0.833894	-0.909100	0.022883	-0.727348	-0.454924	-0.996492	-0.801925	-0.748985	-0.395813	-0.180110	-0.139763	-0.080941	-0.039116	0.000000	-0.038366	-0.088510	-0.053124	-0.452089	-0.650566	-0.437110	-0.338112	-2.404151	-0.873115	1.170940	-0.301477	-1.832594	-1.375893	0.375195	6.602207	-1.014356	0.206216	-13.082260	-0.843295	-2.088426	-2.028617	1.279033	-1.605215	0.473887	-0.720807	24.301754	-3.019858	0.959197	0.071033	-2.387591	
-0.954047	-1.129961	-1.355419	3.598693	-0.559140	-1.457133	-1.109990	-1.647333	-0.459325	0.476234	-2.089831	-1.976048	-0.978314	-1.140147	-3.350857	2.361580	-13.062352	3.352997	-0.094606	-0.291121	-0.118258	-0.403429	-0.161118	-0.040250	-0.030829	-0.601574	-0.257456	-0.208612	-0.252775	-1.249064	-1.201488	-1.133312	-2.380416	3.176236	0.338547	-2.881597	-0.587061	-10.548200	2.148253	0.370057	-0.789892	-0.901993	1.728713	3.094992	-0.743078	0.713091	6.523140	-0.286219	0.311792	-4.165250	-5.114775	-0.697909	-1.759512	-2.333333	-1.396346	-8.147843	-1.329658	-2.551468	-1.594862	0.493769	-1.746459	0.093111	-1.131221	0.635291	-0.245145	-0.297352	0.990381	0.379984	0.773990	0.561275	-0.158547	-1.246627	-1.688557	-2.021487	-1.199030	-0.497810	-0.461022	-0.278587	-0.167192	-0.038366	0.000000	-0.005204	-0.024267	-0.283363	-0.645241	-0.463996	0.511293	-2.264730	-1.265037	0.426944	0.027118	-2.399520	-1.699914	0.121512	4.774967	-1.134558	0.566713	1.487660	-1.127798	-0.246057	-2.266937	7.923661	-0.721708	3.039147	0.236908	-0.280817	-1.692978	-0.423925	-3.184641	-0.744498	
-2.196505	-1.632222	-1.396845	1.032753	-0.337972	-0.968932	-0.183439	-1.355311	-0.845128	-0.800180	-1.308068	-5.635771	-1.623794	-1.489722	-1.076683	-0.674128	-1.607070	-1.392678	-1.386438	-1.060480	-0.543591	-1.127861	-0.568137	-0.330436	-0.286682	-0.345309	-0.201339	-0.005699	-0.201308	-0.600431	4.437657	-1.965970	-2.760880	-3.617714	-0.470269	-0.398453	-54.403341	-0.482179	3.010207	1.111683	-0.155155	-1.267810	53.101176	7.197059	-1.581188	0.915402	10.708283	0.417868	0.115890	-4.342656	-4.160461	-20.164116	-5.651978	-1.186310	1.019380	-12.726961	7.091314	2.719092	-0.530336	-1.207101	-0.387080	2.781769	-1.519630	-1.871599	3.768924	1.781308	-9.236979	4.940172	1.423484	1.879277	-0.159163	-0.375617	-0.966349	-1.648057	-1.330003	-1.682010	-1.157428	-0.569041	-0.318206	-0.088510	-0.005204	0.000000	-0.005241	-0.085954	-0.182750	0.923937	10.025774	-0.367085	-1.093756	-0.091927	-0.481342	-2.982362	-1.883674	0.783438	11.391486	-1.022128	-0.025074	0.130356	-0.666048	-0.002679	-2.285123	-14.917808	0.169780	2.142810	3.078316	3.398816	-4.234668	0.113758	-29.296625	-2.025594	
-2.749944	-2.004580	-1.723335	-0.460039	-0.400311	-1.167091	1.247171	-1.807730	-1.415616	-1.222522	-1.737177	-3.788892	-2.182646	-1.278546	-1.034983	-0.857417	-1.219495	-1.469934	-0.959634	-0.762204	0.331032	1.857907	-0.013662	-0.394821	-0.575020	-0.205521	-0.081028	0.126361	-0.098723	-0.190602	0.612998	-1.933264	-3.588045	1.477590	-0.696159	-0.715819	-7.360024	-17.791890	6.516059	2.148228	0.056665	-1.226150	-3.389303	-2.009787	-1.317920	2.014261	-4.504350	-4.673528	-11.427819	-2.867262	-2.540734	2.661907	-14.107657	-1.405499	0.008772	-2.785493	-0.733498	4.981694	-1.053748	-1.281524	-0.379851	-0.458780	-4.536913	-1.791413	0.526091	-0.543730	1.203919	0.594532	0.131429	0.215852	-0.645682	-0.421374	-0.631188	-1.118329	-0.431819	-0.418797	-0.722570	-0.441512	-0.354622	-0.053124	-0.024267	-0.005241	0.000000	-0.032677	-0.084138	0.661668	-30.388098	-0.670710	-1.235515	-1.641608	70.408163	-5.347612	-2.080964	1.631437	4.483746	0.719593	-0.283445	-0.154377	0.170599	-0.906074	-0.935509	-3.840214	0.188831	0.599905	5.002348	1.549336	-4.176018	1.433698	-4.204412	-1.969681	
-1.721309	-1.851178	-1.859134	2.938744	-1.135907	-1.785751	-0.772244	-2.248509	-1.553985	-0.829620	-1.840291	-2.505778	-3.021585	-1.224576	-0.787780	-0.873417	-1.013225	-1.458485	47.389368	0.464695	2.112957	0.341587	-18.956284	-5.126668	-4.068767	-0.571841	-0.258333	-0.086731	-0.334433	-0.200349	0.058252	34.680147	-2.250622	-2.238453	-0.609950	-0.614601	-1.632536	-0.842313	212.878205	1.194024	-1.585707	-1.865027	-17.801332	-30.857054	-1.653236	-1.384701	-4.437200	-3.118662	-3.353185	0.376184	-1.122009	-3.251441	-1.651554	-1.376105	1.702876	-5.695799	0.414021	-1.623437	-1.880771	-2.203733	-0.995302	-0.163033	-0.725316	-2.293623	3.009804	-0.713762	-0.331279	-0.242542	-1.349588	-0.752465	-1.464523	-0.491841	-0.792996	-0.816282	-0.224887	0.552222	0.601313	0.108538	-0.874391	-0.452089	-0.283363	-0.085954	-0.032677	0.000000	0.018299	0.296100	2.226479	6.275492	-1.573764	-2.683558	-1.840752	-0.925610	-1.220443	0.377789	-7.681061	0.945516	-0.143630	-0.065175	-0.016735	-0.510206	-0.132329	-0.767463	0.254606	-0.423358	1.161390	-0.121683	21.824768	-9.063012	-2.790122	-3.717778	
7.178353	-13.512360	-4.294367	3.734790	-18.055067	-3.923276	2.217907	-3.484153	-3.693802	-2.038056	-3.955805	-6.717492	-4.364787	-1.004307	-1.318013	-1.721619	-2.347548	-2.419011	-3.550972	1.535003	-26.393750	-1.058377	-1.860145	-0.752711	-2.087382	-0.037425	-0.297081	0.087570	-0.065470	-0.172386	0.169651	-0.378864	-1.707395	-0.913259	-0.138957	4.223391	-0.953377	-1.872511	2.955185	-1.920585	-2.458423	-2.135995	-2.710960	-7.235961	-7.014211	1.925476	-1.481256	-4.754493	-2.075668	-2.415583	-1.321088	-2.289828	-2.186109	-1.711079	-2.161062	15.058547	1.168627	-1.074904	2.647844	15.918943	16.751404	0.214187	-0.888520	-3.185233	-0.231301	-1.205237	-1.348700	-2.223876	-2.297562	-1.850527	-2.136561	-1.246349	-1.660492	-1.437695	-1.199846	-0.521732	0.123375	-0.440799	-0.461686	-0.650566	-0.645241	-0.182750	-0.084138	0.018299	0.000000	0.041118	0.086351	-0.691203	-2.613274	-3.269528	-1.141805	-1.118924	-1.287872	-1.107511	4.806546	-1.047711	0.081239	1.494741	1.239302	-0.399375	1.007489	-0.303807	-0.533067	-0.321908	-0.317685	0.022151	-0.170820	2.068488	-5.627380	-19.983871	
-3.698197	-10.059450	-75.449180	-1.344665	-5.193054	29.352495	1.774696	-3.248970	-0.917964	-1.533653	-11.599179	-0.972599	18.622222	-0.037613	-4.148712	-3.859620	1.841075	1.958399	-2.312332	-2.090748	0.502097	-1.201836	-1.652754	-1.156966	0.032174	0.434335	-0.094022	0.117306	-0.075713	-0.146768	0.465234	-0.078969	-0.300433	-1.988965	0.242552	2.221785	-0.652290	-3.131358	-0.204909	-2.953652	3.711409	-3.288096	-1.426138	-5.496116	-2.159746	-0.355028	-3.243196	-1.475302	-1.191690	-4.056224	-4.112150	-0.920946	-1.610101	-1.725552	-2.532503	-1.685098	-0.911379	-4.024972	-0.085882	-1.052268	0.476109	-1.733326	2.643258	-2.154530	-3.540103	-34.110406	-1.747277	-32.732626	-3.194337	-3.748340	-4.693523	-3.328052	-2.945811	-2.741902	-1.951284	-0.491247	11.603359	2.876882	-0.089831	-0.437110	-0.463996	0.923937	0.661668	0.296100	0.041118	0.000000	-0.016370	-0.141243	0.114543	0.967636	-0.844211	-1.432727	-1.623323	0.458291	4.182785	-0.395790	0.338773	0.045166	0.022846	-0.711396	1.376096	0.717692	-0.861407	-0.447028	-1.071792	1.142758	0.123192	0.245537	3.299894	1.177067	
-2.041348	-2.725940	-4.009913	0.104709	2.261946	2.456249	0.085087	0.160887	-1.528146	-5.246345	43.844560	-2.308600	7.965003	-3.787522	-6.464537	-6.830986	4.982121	1.811762	-0.958664	-1.510228	-2.065020	-0.583991	-0.980374	-1.059518	59.413793	-0.312362	-1.093915	-0.197394	-0.193856	-0.275567	-0.044459	0.175067	0.182053	-0.365360	0.040356	-0.568838	0.595780	-2.170877	-1.566412	4.534617	-2.620953	1.915905	0.183090	-1.284693	2.398533	-2.108984	-6.701818	-3.919830	-0.888584	8.826017	-6.526971	-1.248691	-2.567542	-0.870960	2.639501	-1.163953	-1.188350	-0.936198	0.386457	-1.706261	-2.497030	-1.064430	-1.873012	-4.830971	1.449024	46.242503	-2.683952	0.918488	-0.579555	0.010226	0.734630	0.099409	-7.124824	-2.923275	-2.317986	-2.271646	-0.809750	-1.451827	-0.498808	-0.338112	0.511293	10.025774	-30.388098	2.226479	0.086351	-0.016370	0.000000	-0.021865	0.548500	6.926667	-0.212054	-1.183923	0.771135	2.817073	4.000457	0.071113	0.520790	0.121797	0.215845	-0.528031	0.559613	0.672470	-0.744480	-0.346454	-0.101739	1.828795	-0.114564	-0.869559	0.298640	0.277243	
-1.430829	-1.498725	-1.442557	6.852522	1.821719	0.139284	-1.351455	-0.836535	-1.594687	-1.338662	-1.136389	-1.087314	-0.457878	1.327067	-6.447539	-6.042014	20.126161	-4.481033	-1.858338	-1.379909	-1.180165	-0.740718	-1.192109	-1.956454	-3.700402	-5.704567	-2.989401	-2.496549	-2.942064	-0.720786	-0.412408	0.108930	0.392622	0.036152	-0.087119	-1.121048	-0.518021	-1.846762	-0.428896	1.436452	-2.997109	-6.566436	-0.321549	-2.486138	-2.392075	-4.231818	-1.561751	-2.295385	15.306000	-1.718495	-20.282793	-1.663273	-1.233070	-0.756046	-2.561940	-38.628975	-0.685074	-1.307642	-2.675961	-1.741598	-2.559069	-0.889312	-2.805680	-3.337426	-4.230226	-12.450870	-0.256962	-1.068007	-1.774181	-1.809777	-1.586469	-1.765602	-0.453680	-1.962688	-1.890788	-2.775760	-3.539992	-1.904493	-1.953521	-2.404151	-2.264730	-0.367085	-0.670710	6.275492	-0.691203	-0.141243	-0.021865	0.000000	0.052126	-0.022998	-0.055596	-0.567842	-0.684693	34.512214	2.388230	0.434543	0.050683	-0.627290	0.379932	-0.838905	-0.422666	-0.980347	0.294498	-1.009145	0.168854	0.575119	0.252693	-0.725661	0.267935	1.711061	
-1.146816	-0.924924	-1.026931	-3.314212	-3.578406	-1.868048	-2.000839	-2.032436	-1.575286	-1.211392	-1.604970	-0.929181	-0.047135	42.440335	3.928411	1.199409	-0.732576	4.114321	-1.925340	0.521997	-0.340718	-0.825374	-1.131818	-0.603561	-0.353363	1.874221	-2.514581	-2.896932	-2.883109	-0.862190	-1.701781	-0.845858	-0.032881	-0.058321	-0.129998	0.253476	-0.475280	-2.858955	-2.164453	2.072490	-1.909138	-1.644159	-1.604910	-2.351745	6.951005	-2.620683	-2.719729	-5.754940	-0.778289	25.875222	-2.333194	-124.478571	-4.455820	-6.722216	20.533437	2.202317	-0.683345	-2.103985	-0.060925	-1.117038	-2.435206	-0.301416	-2.668240	-1.931578	-1.325960	-0.977606	-0.342596	3.014754	2.041684	-14.315596	2.635784	37.069250	-4.037072	5.051749	3.336187	-4.524406	-0.660375	-0.329500	-0.988483	-0.873115	-1.265037	-1.093756	-1.235515	-1.573764	-2.613274	0.114543	0.548500	0.052126	0.000000	-0.094538	-0.119984	-0.001042	-0.388371	-3.303869	2.490362	-0.227191	0.676113	-0.948538	-0.051646	-1.115387	-0.697185	-0.537874	0.380720	-0.661122	0.055445	0.032086	-1.040912	-0.788323	-0.626661	-0.365841	
0.279677	0.288133	0.283768	-1.002413	-0.586399	-0.377845	-2.166980	0.508336	0.744864	-0.992968	-0.740280	2.348133	-0.143586	2.975530	0.331676	-0.325314	-1.691425	-0.096368	-0.938294	-2.092738	-4.705275	-2.573665	-0.884121	0.880427	0.345699	0.544267	1.143111	0.176825	1.045695	-0.105102	-1.734782	-2.362475	-0.393049	-0.185061	0.142272	0.311168	-68.419298	-0.906811	1.972853	1.521116	1.037567	-0.748165	-0.065080	-5.662878	-0.158488	-0.284181	-1.384023	-5.087181	-0.158959	-5.003029	0.250816	-0.808105	5.175647	0.679083	-2.345668	-1.513953	-0.939084	8.828150	0.358560	0.061220	-2.149801	-0.873799	-2.435550	-1.527687	-2.966799	-3.960602	-26.350134	-4.437393	21.120511	-3.513292	-2.429655	-0.947867	-0.488169	-0.274635	-0.261448	0.252541	-1.487867	2.977072	2.278349	1.170940	0.426944	-0.091927	-1.641608	-2.683558	-3.269528	0.967636	6.926667	-0.022998	-0.094538	0.000000	0.054306	0.388438	5.394241	-2.455714	-1070.428571	-0.237610	0.091516	0.702679	-0.331601	-0.546484	-0.425153	-0.138462	0.000876	0.351950	0.224353	0.016755	-0.694657	-0.108688	-0.505228	-1.066009	
-0.925923	-1.314525	-1.784827	1.113345	4.720265	-3.769921	5.666133	-1.670103	-1.197933	1.845483	-1.211400	-1.721354	-7.710860	-3.407645	3.343377	0.869114	-0.644260	3.794474	0.916005	-3.953870	-1.832121	-3.501392	0.574622	0.917219	1.122176	-2.531755	-0.512601	-0.536219	-0.358993	-1.091694	-0.421236	-0.576139	-1.613300	-0.770637	0.060291	-0.046624	0.029544	1.940990	-11.457844	-32.056958	8.802049	0.128196	0.574915	-3.408792	-0.268108	-1.525914	-0.454132	0.975984	0.611805	0.941057	-0.893018	-0.046480	1.919924	2.256250	-1.597864	-12.239919	0.291004	-0.116853	1.366652	0.456763	-0.102111	-3.591240	0.826850	1.674325	-2.447532	-83.401747	-0.766810	-24.873194	-1.189637	-1.699267	-4.513048	-3.179805	3.316118	-1.261203	0.198892	0.939204	0.422327	-0.129412	-0.315092	-0.301477	0.027118	-0.481342	70.408163	-1.840752	-1.141805	-0.844211	-0.212054	-0.055596	-0.119984	0.054306	0.000000	0.040268	1.027467	1.801359	0.451923	-45.420043	-0.236779	0.784285	0.712838	0.257665	-0.374740	-0.623299	-0.396706	-0.107022	-0.014697	-0.457591	-0.633266	-0.146628	1.464993	-1.620822	
-0.698018	-1.100579	-1.574160	0.303597	-55.905537	-1.713230	-3.707785	-1.183503	-1.777214	-1.641858	-1.194511	-1.823994	-4.189904	-3.915698	-7.550014	-10.339090	0.246068	-1.047619	-0.402305	-7.033672	-0.696641	2.788267	-3.057203	-1.208057	-1.268973	-1.911393	-5.782132	-1.335839	-2.004091	-21.041284	0.737433	0.310583	-0.298714	-1.459739	-0.522269	-0.070690	-0.180296	0.255618	-0.838101	-0.160685	-7.185815	1.699364	-0.001105	5.300599	-0.823091	0.210551	-2.570138	4.959744	1.355245	-1.909732	-2.032049	0.503769	-0.289435	-7.636864	-3.184630	2.941917	-0.996267	-0.582315	18.795210	5.273375	-1.481319	1.744803	-1.539568	-19.243642	-15.743291	-1.863716	-2.509059	-1.186244	-2.411345	-1.269999	-0.872678	0.140130	0.206056	-0.558840	0.084057	0.409204	0.366681	-0.405929	-1.202483	-1.832594	-2.399520	-2.982362	-5.347612	-0.925610	-1.118924	-1.432727	-1.183923	-0.567842	-0.001042	0.388438	0.040268	0.000000	-0.162630	-0.404981	-0.898574	3.039960	-0.408757	-0.187182	1.668852	0.213993	-0.327452	-0.385908	-1.134761	-0.252365	-0.003281	-0.159842	-0.447460	-1.064791	-0.121767	-0.202401	
0.405521	-0.306823	-0.769586	-0.820688	-3.137090	-1.754368	5.357249	-1.337179	-2.562557	-0.736356	-0.931284	-1.249284	-1.766094	1.145946	-23.273206	-0.782907	-0.750985	-1.847933	-2.814111	-2.207903	-6.809754	-0.376635	-0.751236	-0.745311	-0.294617	-3.222577	-1.761483	4.464457	14.684382	-3.072872	-3.299455	-1.002945	-1.747424	-0.372276	13.967050	8.459434	0.310114	0.484312	-0.268387	1.138090	28.941466	9.477041	-0.589598	-0.242561	-0.970740	-5.018475	-0.140920	-0.517278	-3.764622	-0.409480	-4.164110	0.859225	-1.235612	-9.833984	1.206628	-1.476498	-4.628541	-1.150546	-3.703190	9.507543	-1.727817	-7.516662	-2.094186	-4.683421	-8.395303	-2.244134	-2.320015	-1.313842	-1.302023	-0.913830	-0.414343	0.010092	0.072683	-0.083144	-0.019189	-0.324632	0.026302	0.053089	-0.624360	-1.375893	-1.699914	-1.883674	-2.080964	-1.220443	-1.287872	-1.623323	0.771135	-0.684693	-0.388371	5.394241	1.027467	-0.162630	0.000000	-0.052775	0.392881	0.926316	-0.051255	-0.253743	0.608396	-0.098722	-0.009776	0.181974	-0.671235	-0.642985	-0.231721	-0.283881	-0.877650	-0.668646	-0.761900	-0.813350	
0.250485	0.992399	2.120202	0.781870	3.247168	4.468490	2.664444	1.990651	11.319822	3.312781	-14.108781	1.859400	2.172470	2.721799	23.502940	1.817478	1.725407	0.585533	0.069919	-0.938726	-0.313418	-2.164420	-1.187619	-1.805779	-2.556205	-1.367771	-2.734235	-1.213257	-1.208724	-1.612955	-1.277076	-1.409572	-1.002465	-0.713800	-0.717715	-1.321743	-1.463301	-0.187014	0.301941	0.678032	-5.995688	-0.697935	4.133473	1.149706	4.162728	1.241138	0.559903	13.525202	-1.131550	-2.450806	-1.502507	-21.552600	-8.282786	-2.841281	-2.058633	-1.062936	-1.871161	-1.801847	-1.477063	-1.000486	-1.531693	1.753291	-1.449301	-1.671032	0.106353	-1.383845	-1.635018	-0.552525	-1.271869	-0.033807	0.377749	-0.136804	-0.099708	-0.459863	-0.649146	-0.642093	-0.091697	-0.201699	0.062618	0.375195	0.121512	0.783438	1.631437	0.377789	-1.107511	0.458291	2.817073	34.512214	-3.303869	-2.455714	1.801359	-0.404981	-0.052775	0.000000	-0.167649	0.491375	-0.459834	0.885376	0.222258	-0.740808	0.167296	-0.586132	-0.137274	-0.755897	-0.308064	-0.262324	-1.040228	-0.312253	0.370253	-0.356579	
-4.089155	-3.454390	-2.388919	-2.096455	-4.567053	-1.997296	6.552615	-2.878376	-1.757173	0.748215	-2.976931	0.145048	-2.363443	-1.155175	-1.834160	-2.466660	1.013682	-5.372672	-4.254829	1.141140	0.119346	3.850699	12.349172	8.232042	0.570122	-0.738230	-0.531720	-0.576682	-56.663808	-4.585587	-0.266281	-0.551716	0.468991	-0.048587	0.596387	3.026137	-0.396898	-1.831512	-0.064422	0.073069	-0.112495	19.797626	-0.535427	-2.456313	-12.760450	-1.222819	-0.241149	-5.062171	-6.497744	-0.084160	0.075179	-2.168898	-5.483798	-1.484306	-2.476933	3.812132	42.989515	1.235734	5.973832	2.280248	-0.837470	-0.099431	-0.738075	-0.481766	-0.429665	-0.601506	0.525133	-2.276366	1.186753	-1.214101	-24.378391	-5.947294	5.478477	1.581028	-1.448122	-1.965413	-0.877737	-0.922022	-0.574315	6.602207	4.774967	11.391486	4.483746	-7.681061	4.806546	4.182785	4.000457	2.388230	2.490362	-1070.428571	0.451923	-0.898574	0.392881	-0.167649	0.000000	0.052548	-0.513578	0.426750	-0.106079	-0.497253	-0.319595	-0.262790	-0.919969	-0.227031	0.066407	-0.660193	-1.332538	-0.831679	-0.339563	-0.616326	
-5.191975	-3.966011	-3.274513	3.738242	-46.988571	-2.863117	5.729604	-0.805651	-0.683415	-1.146123	-1.118175	-16.546926	-2.192330	-2.335922	-2.028960	-0.586888	-2.344109	-0.990232	-4.310028	-2.900010	-36.548135	2.376400	0.385348	0.512817	-0.146917	81.300518	-0.881982	-0.029441	0.375719	1.260571	-1.684073	-4.322765	-0.724187	-1.469276	-2.482339	1.290810	-1.774117	8.688751	21.273961	0.827857	1.284440	0.427001	0.401666	-2.054828	17.077291	-3.380696	-0.345996	-0.893722	3.050895	-1.982803	-0.400324	-1.247800	-2.092891	-1.867663	-1.456063	-1.272899	-0.135757	-0.684039	0.208875	1.921559	-21.106967	0.445887	-11.265733	1.446003	-0.413276	-4.132543	-5.239130	-0.589704	-10.601132	-1.500449	-3.003559	-2.142912	2.370142	-1.779986	-0.841387	-0.373754	0.574092	0.870203	-0.773836	-1.014356	-1.134558	-1.022128	0.719593	0.945516	-1.047711	-0.395790	0.071113	0.434543	-0.227191	-0.237610	-45.420043	3.039960	0.926316	0.491375	0.052548	0.000000	0.062661	0.081809	-0.198410	0.177729	-0.005510	0.192525	0.270136	-0.110035	0.212804	0.820187	-0.121172	-0.129121	0.513093	-0.125623	
-1.189029	-0.742543	0.278993	0.114262	0.501595	2.327552	0.517421	4.786195	1.533304	4.801748	4.884731	5.261945	-3.562469	12.634338	-1.255282	0.332541	-2.181954	-1.246473	0.383631	-5.500346	-2.866778	10.453102	-1.917083	1.114008	-12.517031	-0.194775	12.026203	0.271930	-0.345396	-1.104742	-2.067711	-0.657841	0.651269	-0.954840	-0.497760	-5.841927	2.658412	-1.205043	-0.149409	-0.472551	-0.329800	-0.242232	-1.260922	-0.894838	-12.635561	-1.617862	-1.384052	-1.047532	15.922637	2.908447	-0.159533	9.486702	-0.315671	-0.788715	-0.241336	1.284019	-5.781568	-2.094708	-11.287971	0.959090	-1.684216	-0.774312	-1.648594	1.412589	-2.052217	0.993015	20.907621	1.866737	-7.882244	1.996276	13.150529	7.872007	4.311189	1.007127	0.170022	2.471893	14.748356	244.964646	14.327489	0.206216	0.566713	-0.025074	-0.283445	-0.143630	0.081239	0.338773	0.520790	0.050683	0.676113	0.091516	-0.236779	-0.408757	-0.051255	-0.459834	-0.513578	0.062661	0.000000	0.128997	-0.077686	-0.328116	-0.565431	0.205594	0.253458	-0.179291	-0.266334	0.067232	-0.092592	1.081034	-0.257249	-0.664179	
-2.595055	-2.406299	-1.687171	-5.424960	-18.706196	2.417692	-0.181501	-1.077005	-2.352622	-1.284367	-1.486478	-0.755321	0.148207	-0.658543	3.188255	-0.587628	0.411121	-0.965147	-2.134755	-16.966380	6.507542	-46.962422	-0.848845	2.061759	-0.961197	7.698009	27.380449	0.739918	-0.917424	-1.764990	1.366335	0.075302	-0.061086	5.346623	-2.477349	-0.423392	-2.062842	-1.142523	-1.090983	-1.415392	-1.465759	-0.887348	-0.533012	-0.872827	28.286512	-2.077556	-3.700370	-2.691312	-7.423996	-1.902838	-5.575286	3.301925	-16.419246	0.654074	-6.611419	0.677732	0.250186	23.515729	-0.884602	-2.878095	-1.981031	-9.028211	-2.158294	-2.900808	-7.596414	-0.387258	-3.080630	-2.758522	-2.619743	-4.191116	-7.799020	-7.282713	23.439793	2.692898	1.975345	25.967742	2.544177	2.169134	334.902655	-13.082260	1.487660	0.130356	-0.154377	-0.065175	1.494741	0.045166	0.121797	-0.627290	-0.948538	0.702679	0.784285	-0.187182	-0.253743	0.885376	0.426750	0.081809	0.128997	0.000000	-0.006387	-0.448787	0.630642	-0.363969	0.270752	0.525603	0.508689	0.787190	0.056860	-0.237805	-0.347017	-0.029309	
-1.874821	-2.938263	-4.400894	-1.361951	-4.634527	7.087151	2349.529412	-0.506884	0.681313	1.002333	-1.807907	1.452710	-0.367951	-4.771117	-0.090591	-0.983111	0.190635	-0.828549	0.168380	-0.711286	28.282732	5.844229	-7.560963	-1.522225	-2.337892	0.256107	-0.787063	-1.548493	-1.732214	-0.402053	-7.754362	1.405769	-0.340748	-0.646989	-0.933639	-0.528835	3.160266	-6.966603	2.024417	1.024528	0.210036	-5.169251	0.475496	0.356210	0.443789	-7.277300	0.870008	0.368192	-10.356328	-1.721470	0.823340	-0.432329	-0.057780	-0.944910	1.429706	-1.364865	4.501586	0.896634	-0.871000	0.859949	-0.786123	0.500543	1.860054	0.128901	-0.414332	-1.818647	-1.580963	-1.976367	-1.532083	-2.186741	-0.948363	-4.914395	1.346554	-1.316156	-0.822054	-4.383765	10.647854	0.740377	-0.396695	-0.843295	-1.127798	-0.666048	0.170599	-0.016735	1.239302	0.022846	0.215845	0.379932	-0.051646	-0.331601	0.712838	1.668852	0.608396	0.222258	-0.106079	-0.198410	-0.077686	-0.006387	0.000000	0.011544	-0.473102	-0.637853	-0.343395	-0.134687	-0.425921	-0.246644	-0.197429	0.195545	-0.009550	0.055954	
-0.904655	0.545446	0.496338	-2.662737	-6.030808	-3.937398	-6.160483	-1.803209	-2.040239	14.046600	0.220082	-3.857356	-1.261786	-2.110958	-2.315240	-1.885470	-1.734567	-1.010116	-1.095675	-0.684093	-4.490787	-1.768432	-4.373378	1.498837	-0.822323	-1.770787	-5.223368	-3.230205	-3.918082	-1.961843	-0.888602	-0.819144	-1.079573	-0.914525	-2.013512	-0.787896	2.231708	4.998827	6.092634	1.274214	1.070607	-3.496564	7.327238	-0.725284	-0.026608	-0.489378	-0.002291	-0.782619	-2.882620	-7.576479	-130.113402	1.640008	-17.302707	-1.497983	-6.922739	-1.459876	-1.444158	-3.207851	-1.991726	-1.576370	-2.002054	-1.307177	-1.821476	-1.704172	-1.371915	-1.372926	-1.576790	-1.699138	-1.067950	-1.321239	-0.916009	-3.518535	-1.428602	-0.407504	-0.952302	-1.158114	-0.830299	-1.331801	-2.930548	-2.088426	-0.246057	-0.002679	-0.906074	-0.510206	-0.399375	-0.711396	-0.528031	-0.838905	-1.115387	-0.546484	0.257665	0.213993	-0.098722	-0.740808	-0.497253	0.177729	-0.328116	-0.448787	0.011544	0.000000	-0.267176	-0.250053	-0.210570	-0.299272	-0.275249	-0.563885	-0.601741	-0.361247	-0.705887	-0.473239	
6.829263	2.843285	-0.641474	-7.874320	-7.629165	9.962025	-2.228578	0.103272	-1.223660	-0.507866	0.056263	-2.117165	1.675184	-3.430830	3.911952	7.428805	-9.493107	-1.557891	-0.519082	-0.432605	-4.851934	-1.352144	-1.496637	-3.924920	-2.555725	-6.789909	-1.133189	-2.208331	-2.101744	-0.191571	6.920978	0.205115	-4.986949	-2.303308	-4.938032	-0.315595	-1.627901	-0.307556	1.753691	1.379348	-2.131967	-11.754247	-9.704065	-0.960377	-0.574774	0.164509	-0.290610	1.271029	0.481066	-4.962559	-1.251418	-2.536570	-1.529565	-0.926573	-0.758188	-0.618749	-0.799763	-3.280640	0.856941	-1.075563	0.069073	-1.341073	2.303834	-0.547781	-1.401123	-0.089335	-0.591268	-0.557655	-0.669966	-0.474708	-0.500921	-1.523107	-0.448409	-1.607401	-0.186408	-0.457536	-0.955370	-1.587130	-1.832999	-2.028617	-2.266937	-2.285123	-0.935509	-0.132329	1.007489	1.376096	0.559613	-0.422666	-0.697185	-0.425153	-0.374740	-0.327452	-0.009776	0.167296	-0.319595	-0.005510	-0.565431	0.630642	-0.473102	-0.267176	0.000000	0.005030	-0.091175	-0.169238	-0.766934	-0.592561	-0.887512	-0.470301	-0.506310	-0.199307	
8.117570	-3.983409	0.821925	3.470917	-1.657871	2.272806	0.710252	-68.011655	2.425853	2.330270	9.286802	7.338599	-36.205479	7.498079	-0.995305	0.027448	-0.512306	0.435313	4.335821	1.028313	-0.457093	-0.510141	-0.169930	1.363899	1.854659	0.741383	-1.339750	-1.382364	-2.528360	-2.761241	-0.074483	-12.728675	-0.711418	-1.246912	-1.121388	-1.481536	-1.452869	-1.603521	-0.660389	-0.194420	-0.285287	-5.019573	-2.899652	1.816254	-0.948213	-1.724549	-0.772071	-1.363646	-0.332612	-3.563415	1.487616	-0.160772	0.323232	1.334199	1.005106	-2.441284	-1.061172	-28.510220	-0.767976	-0.616404	-11.054517	-1.336973	8.657423	-0.278794	-0.332641	-3.685457	-0.206466	-0.921626	-1.449704	-0.472554	-1.497585	-1.096562	1.155419	-4.709620	-1.440735	0.137787	0.283349	0.459667	1.013327	1.279033	7.923661	-14.917808	-3.840214	-0.767463	-0.303807	0.717692	0.672470	-0.980347	-0.537874	-0.138462	-0.623299	-0.385908	0.181974	-0.586132	-0.262790	0.192525	0.205594	-0.363969	-0.637853	-0.250053	0.005030	0.000000	-0.372542	-0.527814	-0.119176	-0.089737	-0.515489	0.398240	0.210389	-0.242758	
-2.298786	-4.748348	-1.555199	-1.428809	-2.638305	-1.433630	3.927992	-4.068256	-2.358460	2.907944	-3.334612	-3.055770	-2.161261	-15.440351	-3.739780	-7.367662	-21.505246	1.425385	0.577882	-1.842542	-0.970560	-0.622048	-10.262817	1.088712	-0.820678	-0.670676	-0.298336	0.374227	-0.420806	-0.411390	-1.455039	2.745106	-2.408946	-1.245626	-0.544129	-0.695747	0.426312	-0.240528	1.256111	0.617106	-2.046702	-1.579292	-1.433061	-0.068180	-0.188948	-3.637901	-0.932582	-0.404287	-1.245972	-3.530731	-2.040418	5.956783	-3.389045	0.654590	6.533779	-2.094959	-2.909555	-4.760158	-5.101013	10.361004	0.205140	1.254856	-1.326572	0.172452	-5.566466	1.431347	3.617875	8.425839	-3.754125	0.861897	-7.346136	0.025625	0.218301	-1.317972	-0.449456	-0.082354	-1.739361	-2.348864	-2.005832	-1.605215	-0.721708	0.169780	0.188831	0.254606	-0.533067	-0.861407	-0.744480	0.294498	0.380720	0.000876	-0.396706	-1.134761	-0.671235	-0.137274	-0.919969	0.270136	0.253458	0.270752	-0.343395	-0.210570	-0.091175	-0.372542	0.000000	-0.120878	-0.076283	-0.735681	-0.533990	-0.555796	-0.788140	-0.445281	
1.259924	1.420794	1.809154	2.185016	2.549525	17.026855	2.506570	-6.251178	0.050328	-2.547095	-2.219951	-2.431170	-1.376298	-2.515833	3.087982	-8.871594	-2.462148	-2.251590	-5.243363	6.799646	0.364767	0.280257	0.967873	-8.469405	-15.102350	-5.474663	-2.605893	-9.848634	6.175955	1.016628	-7.127517	1.405867	2.074662	-0.083057	-1.610921	-0.820083	-0.753886	-0.182155	-0.811444	0.221291	4.719040	-1.189251	0.631082	-2.924071	-7.188539	-0.984777	-2.085509	-1.139094	-0.656075	-0.268540	-1.190533	-0.047551	0.339703	1.166048	2.127306	-0.764530	-5.956101	18.600000	-1.019419	-3.420778	-0.899519	-1.924692	0.092490	-1.372155	-0.930657	-1.443169	-1.238211	-1.701886	-1.325093	-1.573492	-1.475861	-1.756341	-2.467638	-4.250245	-5.336907	8.391363	0.535149	-0.450636	-0.707841	0.473887	3.039147	2.142810	0.599905	-0.423358	-0.321908	-0.447028	-0.346454	-1.009145	-0.661122	0.351950	-0.107022	-0.252365	-0.642985	-0.755897	-0.227031	-0.110035	-0.179291	0.525603	-0.134687	-0.299272	-0.169238	-0.527814	-0.120878	0.000000	0.005840	-0.108810	-0.341490	0.006489	-0.461249	-0.402007	
-1.810019	-1.470127	-2.679245	-2.768772	-2.333970	-1.359336	-4.151742	-3.284701	-1.648747	-2.305337	-2.651154	11.160915	-2.205118	-7.860219	4.567498	-1.998421	-0.854954	-0.683965	-0.653291	-0.523360	-1.064194	0.841752	-1.753456	60.521186	-14.889129	-1.189886	-4.096552	0.311563	-0.106503	-2.070759	-2.343380	-2.804368	-1.566270	-0.119707	-0.534946	-0.595983	-2.097965	-1.737170	0.148389	0.984262	-0.395104	-14.134146	-2.168383	-0.928621	0.602314	-2.449946	-27.020800	-3.577831	-2.140430	-0.840042	0.332553	-0.419630	21.553852	0.055466	0.656000	-46.069007	-0.608794	-8.232082	-7.277893	11.072235	-1.646037	45.801508	5.149390	-0.145794	-0.593304	-2.459894	-1.252353	-0.644741	-1.273207	-1.345906	-1.507198	-4.111853	-3.550006	1.265666	37.363544	-6.629671	0.170602	-0.369713	-1.155539	-0.720807	0.236908	3.078316	5.002348	1.161390	-0.317685	-1.071792	-0.101739	0.168854	0.055445	0.224353	-0.014697	-0.003281	-0.231721	-0.308064	0.066407	0.212804	-0.266334	0.508689	-0.425921	-0.275249	-0.766934	-0.119176	-0.076283	0.005840	0.000000	-0.124934	-0.043647	0.067629	0.146565	0.246734	
1.696713	2.807742	4.184034	-0.621086	13.990172	-1.999335	0.056324	5.244199	0.843157	-0.849732	1.483813	0.101423	-7.727805	-7.116335	-7.542306	-2.194402	-1.581604	-1.173206	-2.959700	-4.868389	0.638054	-2.727325	1.130889	-2.042991	9.341932	-3.341955	-14.015702	-0.074939	-0.111529	-0.853661	2.276793	-0.122786	1.018073	-86.569444	-0.185481	0.132138	0.750561	-0.063510	0.520030	0.749108	1.420556	0.152994	-0.329495	-0.513704	-25.799533	-2.078373	-1.399878	-1.367366	0.011397	-1.974949	-18.867871	2.497189	24.373897	5.186896	-6.364228	0.465647	0.295339	-2.916915	1.503636	1.130229	20.459764	-0.510362	-7.314854	-1.588147	-0.431922	-3.464436	1.577385	4.685714	2.156127	0.166741	-0.266216	-0.010617	-0.475746	-1.295442	-3.478675	-0.430072	0.603261	-0.092237	-0.084408	24.301754	-0.280817	3.398816	1.549336	-0.121683	0.022151	1.142758	1.828795	0.575119	0.032086	0.016755	-0.457591	-0.159842	-0.283881	-0.262324	-0.660193	0.820187	0.067232	0.787190	-0.246644	-0.563885	-0.592561	-0.089737	-0.735681	-0.108810	-0.124934	0.000000	0.077966	0.210875	-0.151347	-0.313079	
1.349487	3.209105	13.877422	2.909716	11.889101	2.253688	1.481931	-0.348506	2.982721	-2.051394	-1.240278	-1.790145	-0.973430	-1.982507	-1.722743	-2.207178	-3.089219	-2.858512	-2.258114	-2.029137	-1.910245	-0.291545	-2.178233	-0.314934	-1.051269	-1.863213	-3.690288	0.600911	-0.681664	-1.386988	0.643269	-0.082910	-8.510808	-1.163112	-1.783933	0.713287	13.604651	-0.695457	3.281654	-1.334893	3.405323	-6.188596	1.188083	0.838636	-0.717976	-6.957196	-4.056205	-11.682871	-3.002298	1.420542	1.155544	1.098038	5.658459	0.210789	0.857678	-0.327042	-2.518646	0.004977	0.531991	-0.211463	2.885690	-0.721199	2.984525	5.060421	0.008922	0.242120	-4.546482	-0.950961	2.156387	-3.797305	-1.112178	-1.906588	-2.452636	-3.210675	-3.648658	-2.920241	-3.909890	8.935368	-3.411005	-3.019858	-1.692978	-4.234668	-4.176018	21.824768	-0.170820	0.123192	-0.114564	0.252693	-1.040912	-0.694657	-0.633266	-0.447460	-0.877650	-1.040228	-1.332538	-0.121172	-0.092592	0.056860	-0.197429	-0.601741	-0.887512	-0.515489	-0.533990	-0.341490	-0.043647	0.077966	0.000000	0.044111	-0.315670	-0.269901	
0.153345	0.066016	-0.526935	-0.535812	-0.928772	-1.278112	-1.040470	-1.133168	-1.049170	-1.098176	-0.848272	-1.015276	-0.852973	-1.236170	-0.465862	-0.627626	-0.061747	-0.529335	-0.380109	-1.729362	-1.281194	-1.093247	-0.920508	-0.576481	-0.096299	0.799027	1.057780	3.925620	-2.961028	4.417808	3.628694	-0.056157	-4.020874	-3.000836	3.490426	0.807287	-0.721270	-0.837558	-4.643647	-0.223884	-316.326087	0.658284	-0.134060	0.613533	-8.476986	6.499557	-6.637990	4.274528	3.952990	0.571902	2.567092	1.086220	1.193902	0.964170	0.758724	0.612964	2.849423	-0.969161	2.629312	-0.057854	-1.043376	-2.712308	-0.612372	-0.970974	-1.106829	-1.395833	-1.346217	-1.130930	-1.080569	-1.024282	-0.911471	-0.650668	-0.511080	5.992572	-7.163070	-1.943337	0.041287	1.081576	1.917819	0.959197	-0.423925	0.113758	1.433698	-9.063012	2.068488	0.245537	-0.869559	-0.725661	-0.788323	-0.108688	-0.146628	-1.064791	-0.668646	-0.312253	-0.831679	-0.129121	1.081034	-0.237805	0.195545	-0.361247	-0.470301	0.398240	-0.555796	0.006489	0.067629	0.210875	0.044111	0.000000	-0.000780	-0.012056	
0.004186	-0.070014	-0.030343	0.133432	-0.685837	-0.817936	-0.631154	-0.838184	-1.248116	-0.301080	-0.811876	-1.676049	-0.915816	-1.673049	-1.524783	-1.487008	-1.021138	-1.302127	-1.289909	-1.125373	-0.344071	0.017100	6.386385	-7.075945	-3.133670	-1.006000	-0.223919	-0.788832	-1.672132	-2.298137	-1.264600	-0.821322	-1.842314	-1.721260	7.090547	3.321884	-0.910637	-0.891116	0.018252	-2.305256	-1.059981	-1.135883	-2.477658	-1.881592	-3.361580	-3.388063	-2.020440	-5.397369	-3.493502	-8.958458	-8.352907	26.694459	-4.205406	5.225473	2.131790	-1.133690	-0.497531	-0.745569	-3.306325	6.952465	-0.789525	-0.388459	-0.700527	0.070096	-0.823310	-0.928917	-1.031183	-1.006792	-0.477481	-1.428148	1.252128	-0.494812	-0.807743	-0.181834	-0.706906	-0.004649	1.663150	4.917085	-2.460372	0.071033	-3.184641	-29.296625	-4.204412	-2.790122	-5.627380	3.299894	0.298640	0.267935	-0.626661	-0.505228	1.464993	-0.121767	-0.761900	0.370253	-0.339563	0.513093	-0.257249	-0.347017	-0.009550	-0.705887	-0.506310	0.210389	-0.788140	-0.461249	0.146565	-0.151347	-0.315670	-0.000780	0.000000	0.050128	
0.602691	0.469776	-0.057442	-5.014940	0.510011	-1.150377	-0.948150	-1.141540	-0.869382	-0.955978	-1.152042	-1.156848	-0.767313	-0.722911	-0.485691	-0.847543	-0.730520	-1.133591	-1.634137	-2.014228	-0.550635	-0.400237	25.514170	-0.319167	-1.691572	-1.491806	0.108862	-1.235552	2.442289	6.691870	3.508163	-0.323433	6.914344	7.275124	24.969320	-0.530699	-2.186496	-1.982321	-2.418071	-0.754519	-4.870151	3.510183	-3.295172	18.833245	-2.335383	8.970048	0.607429	-4.910208	3.075121	1.255541	2.078887	7.957399	2.032689	0.900774	3.985871	-1.194941	-1.554521	-0.314352	-0.797941	-0.971923	-0.241781	-0.391332	-0.414850	-0.841116	-0.533646	-0.702081	-1.097372	-1.141184	-0.972083	-1.183122	-0.716053	-0.533689	0.201209	0.379775	1.980703	2.433962	9.529291	-4.911710	-1.819392	-2.387591	-0.744498	-2.025594	-1.969681	-3.717778	-19.983871	1.177067	0.277243	1.711061	-0.365841	-1.066009	-1.620822	-0.202401	-0.813350	-0.356579	-0.616326	-0.125623	-0.664179	-0.029309	0.055954	-0.473239	-0.199307	-0.242758	-0.445281	-0.402007	0.246734	-0.313079	-0.269901	-0.012056	0.050128	0.000000	


==> plots/covariance_lowz_ratio/covariance2_g1024_range.txt <==
0.000000	-0.009406	0.000813	0.027857	-0.010554	-0.084975	-0.349388	-0.038207	-0.232182	-0.966719	0.011682	2.717070	0.147348	-0.007539	-0.746508	-77.465909	-0.415471	3.127126	-0.058907	-0.875128	0.279430	37.645073	-2.795474	-1.943548	5.771945	-1.897234	-0.484719	-0.900282	-0.186188	0.280962	-0.425384	-0.806247	-0.536001	-0.463911	-1.851494	-1.013379	192.993548	-0.825268	-44.651034	-6.583711	1.638760	0.625813	1.146786	1.131422	0.349759	0.722708	0.450154	3.886343	16.496695	-2.232775	-3.099331	-1.483514	9.862712	-0.073160	-0.428016	-0.268415	-0.326808	-0.650245	-0.780297	1.900516	-0.960226	-1.888563	6.685043	-2.052576	-3.107429	-1.973237	-0.771688	1.459901	-1.585680	0.243757	-1.651210	-8.385737	-5.538409	-2.750888	-0.428616	-1.104672	-6.654658	8.863073	-0.358609	1.348506	
-0.009406	0.000000	0.036680	0.040245	0.102179	0.003224	0.101112	-0.250537	-0.499893	-0.605161	-0.089561	-27.669931	4.257679	4.555208	7.801626	1.978993	2.696219	-2.255676	1.679567	-4.364219	-2.313334	0.030575	-1.487416	-3.829499	5.529881	10.289832	-0.791118	1.628167	-0.500790	-1.180384	-0.505707	-19.646064	-0.246389	1.468159	-1.474484	-1.683819	1.191612	-1.681746	-10.812546	-15.235121	0.185936	0.159717	-0.173344	-0.156301	-0.120038	-0.076944	0.077261	0.014152	-0.348207	-0.971144	-3.022792	2.468822	-9.227703	-1.826852	-0.738213	0.284700	1.250239	-3.850456	-1.495418	2.350016	-2.697762	-3.472739	4.461109	-1.368216	-22.527337	-9.376748	-5.412218	6.127383	-1.182091	-1.660160	-0.772389	-6.647150	-0.705635	2.077936	1.213359	-1.758963	0.303452	-1.955919	-0.401596	0.225874	
0.000813	0.036680	0.000000	0.002877	0.025416	-0.056755	-0.167944	-0.056047	-0.573986	-0.770603	-0.686573	9.706473	2.901307	0.657651	-1.104468	-6.255137	-25.030899	-2.877567	-3.599398	-0.409086	-0.428079	7.450221	-0.756180	-1.764884	-0.247937	58.048055	-0.230385	-0.025683	-6.477485	0.521662	0.202734	-26.960581	-0.189953	-1.731812	-1.804761	-1.983338	-7.939059	-6.184822	-7.847741	2.391213	0.919229	0.258702	0.472149	0.138982	0.284861	0.225876	0.032671	0.345171	-0.635995	-7.581757	-0.408043	-5.339697	-0.020040	-0.140941	-0.444383	-0.108178	0.025607	-0.643694	-1.939428	-2.295315	-1.670965	-3.483585	-5.239188	-0.734667	-1.937466	-4.583403	-3.233939	1.726828	1.409729	-0.102515	-0.150355	-0.581189	2.592314	1.632218	-1.437052	-2.002245	-1.138243	-5.767258	-1.086725	1.148510	
0.027857	0.040245	0.002877	0.000000	0.105024	0.017258	0.223304	0.276381	0.208582	-0.215405	0.518266	6.897023	2.905523	1.408328	-0.471917	-4.206027	-0.225996	-2.875191	-0.921923	-3.586218	-0.052773	-2.947387	0.427354	2.448003	-1.584652	-0.998765	0.819457	0.702998	-13.438551	0.244019	-0.564767	-1.221998	-0.995397	2.726284	2.210500	-0.782180	-3.911185	-2.682993	-2.843247	-2.977380	-0.007182	-0.269875	-0.299851	-0.098938	-0.313292	-0.077878	0.228213	0.598210	2.615201	-4.966235	-1.127455	-0.649128	-0.320268	-0.768939	-0.656984	-0.389930	0.221594	1.149902	2.646781	-2.098590	-2.624401	-5.389876	-3.998049	-1.563861	-5.737269	9.555140	-1.304390	2.959389	3.098140	0.227195	0.150034	0.241264	-1.173120	6.702165	-0.528707	-1.366425	-3.327470	0.082623	-1.787070	-1.847218	
-0.010554	0.102179	0.025416	0.105024	0.000000	0.019106	-0.000139	-0.002216	-0.169403	-0.311244	-0.674094	4.103354	3.594321	0.716712	-0.051454	-1.168570	-1.781403	-23.367990	-2.347076	-2.561649	-0.692337	-6.349445	-0.662962	-2.611204	-5.009735	-7.068123	-1.800319	-1.308394	-1.245239	-0.885378	0.982545	-0.738504	0.058864	-6.029094	-9.621067	-3.475485	-0.936834	-4.150746	-2.984617	-2.649479	-0.140493	-0.102903	0.015729	-0.539454	0.047279	0.083166	0.106564	0.335962	0.348381	1.922323	-1.718343	-5.463675	-0.224374	-7.018095	-3.051787	-2.125504	-1.186441	-2.783614	-14.742915	0.471320	-3.361261	3.392151	4.782361	0.721616	9.300752	-0.877908	-3.107319	0.214618	-1.625216	1.014289	-14.940118	-0.488717	41.389245	9.655738	-3.447351	3.018042	-1.843416	-3.220108	-23.785388	-1.290820	
-0.084975	0.003224	-0.056755	0.017258	0.019106	0.000000	0.049779	0.053922	0.000460	-0.199686	-0.590293	1.336741	5.497817	1.132748	0.110249	-1.039204	0.750484	-0.661898	3.197912	-0.592723	-2.539613	-9.256722	0.959493	0.883009	-3.913994	-0.776555	0.124886	-0.148003	-2.130720	0.497431	0.277208	-0.088074	-1.356913	-1.870836	13.604540	-0.894112	-3.580239	-5.724015	-1.787053	-2.053723	-0.121038	-0.347716	-0.279736	-0.196840	-0.374803	-0.206582	0.053455	0.024662	0.249826	0.397724	-3.781283	-0.761978	-0.052070	-2.844316	-3.234113	-2.031980	-2.311463	-13.745821	11.812966	3.374760	2.918106	-0.813797	-7.618491	1.036790	-36.601232	1.655154	1.625288	0.957261	-2.270590	3.293568	-3.095339	13.942555	0.573978	-0.301036	-1.536059	-2.059893	-3.969503	18.140647	-4.417160	-7.681583	
-0.349388	0.101112	-0.167944	0.223304	-0.000139	0.049779	0.000000	-0.016929	-0.047384	-0.270547	-0.346973	0.176970	0.038381	-0.142847	-0.049269	-0.195104	-1.472109	8.151155	-5.465432	-1.468560	-0.895416	5.142397	1.592864	-0.399107	1.878150	-0.350206	-0.509320	-1.292828	-3.046582	-0.378973	1.836351	2.836408	-0.976052	-2.912538	0.397487	-1.041078	-165.394231	3.355416	-6.104857	0.702021	-0.846983	-0.423268	-0.491735	-0.297451	-0.515689	-0.174134	0.223249	0.139130	0.285885	-0.168432	-0.122198	-1.348639	-1.113549	18.457404	-4.439144	-2.213448	-1.751306	-2.998202	9.066989	-1.696448	-1.398060	-1.557527	-2.287515	0.513387	0.085223	-0.076665	-0.113278	-0.003198	-2.896719	-7.485053	-0.496758	0.851006	2.025851	-5.490261	-0.121854	1.087328	-8.263784	-1.060515	0.374251	-56.465087	
-0.038207	-0.250537	-0.056047	0.276381	-0.002216	0.053922	-0.016929	0.000000	-0.020438	-0.076445	-0.212464	-0.089076	-0.185339	-0.098017	-0.034299	0.029990	0.090114	1.751347	-1.264192	-1.154133	-2.027311	-0.838151	0.672451	-1.881432	-0.392617	-0.492338	2.707596	0.285266	-1.793547	-1.223317	-1.368603	1.529705	-2.231026	-2.016947	-0.152148	-1.699983	-0.932122	-0.727454	2.101970	-0.669772	-1.566649	-0.695646	-0.587037	-0.382353	-0.359736	-0.089218	0.324544	0.090793	0.265991	-0.036449	0.051951	0.058235	0.789612	-3.550949	-3.703474	-3.221734	-1.720696	-1.812218	-3.721864	-4.296930	-48.405836	-0.462622	0.447888	1.260575	3.239758	8.509330	4.195112	-4.485900	-11.289717	-1.507016	1.071751	1.134757	1.035231	-1.198935	-0.404522	-1.812886	-4.637074	-0.972049	9.822359	-4.799359	
-0.232182	-0.499893	-0.573986	0.208582	-0.169403	0.000460	-0.047384	-0.020438	0.000000	-0.065698	-0.060860	-0.019235	-0.193272	-0.262251	0.493741	1.748682	0.403331	-0.921862	-1.307335	-1.470306	-2.247876	-1.069645	-1.891879	-1.869199	-1.762396	-0.544001	-5.628034	-0.213861	4.549013	-0.718666	-0.401424	-3.011312	6.785079	-3.461025	-0.821562	-0.874054	-1.767680	2.937982	0.299453	0.478186	-2.086085	-0.757152	-0.836616	-0.438381	-0.185041	0.058601	0.518720	0.429119	0.314412	-0.210310	-0.038787	-0.129255	0.933775	-8.889326	-8.573540	-10.482800	-0.187806	-0.760165	-2.047252	-2.709652	-5.648271	1.211136	0.008681	-5.115713	4.300634	-1.602017	6.597238	-0.795523	-3.032851	-1.344211	-16.137922	-0.022144	-0.086431	-0.761403	-2.320281	-0.629697	-9.967308	-0.380980	-2.421063	-1.695029	
-0.966719	-0.605161	-0.770603	-0.215405	-0.311244	-0.199686	-0.270547	-0.076445	-0.065698	0.000000	-0.048568	-0.054572	-0.232503	-0.610625	-0.254331	1.543987	0.714476	0.061085	-0.672110	-1.360656	-2.631671	-1.357736	-1.615857	-0.834987	-0.626762	-1.283453	0.989428	1.324344	2.227997	-0.812290	-1.314251	-1.901446	-3.526609	2.887630	-0.767674	-1.469264	-1.880883	-0.311789	-0.590299	-0.035866	-3.019199	1.840639	-0.987682	-1.147279	0.481483	-0.252754	0.299677	0.031683	0.002389	-0.275149	-0.077170	-0.047317	0.291351	0.845720	0.903039	0.455723	1.116289	1.004614	-1.755734	-2.014924	-7.137446	-6.399339	0.568504	-2.544573	8.129046	-2.252344	-2.829318	-1.504360	-0.791694	-0.455872	1.766915	-0.031361	-0.250145	-0.544720	-1.932314	-1.291944	-2.827628	-4.028284	-2.071946	-1.942451	
0.011682	-0.089561	-0.686573	0.518266	-0.674094	-0.590293	-0.346973	-0.212464	-0.060860	-0.048568	0.000000	-0.004719	-0.025798	-0.298413	-0.330864	0.242197	-0.240744	0.328268	1.664049	-0.901264	-2.146992	-1.252462	-1.452022	0.702917	0.052771	-7.758881	-5.828014	-1.038097	1.290651	-0.744227	-0.591741	-2.183885	-0.011462	1.829395	-1.219023	-1.683221	-1.564403	-2.666524	-2.606953	0.750964	0.019521	0.303819	-0.076015	22.863636	-2.520718	2.493010	2.146278	0.470299	0.295071	-0.189737	-0.010042	-0.093069	0.090703	0.224624	0.299484	0.026044	0.573575	-0.438740	-0.988607	1.533419	-0.957669	1.012822	-0.321306	-0.538133	0.286211	-4.982713	23.513991	0.069193	-4.459013	1.617063	10.279526	-0.796030	0.326511	0.029252	-2.032699	-2.521421	-1.329830	7.072604	-3.301464	-1.961247	
2.717070	-27.669931	9.706473	6.897023	4.103354	1.336741	0.176970	-0.089076	-0.019235	-0.054572	-0.004719	0.000000	0.010265	-0.114183	-0.310237	-0.193815	-0.519021	-0.119540	-9.796131	0.408251	-0.921010	-0.978994	-0.986481	0.250649	0.975639	0.504616	-0.398478	0.200560	-0.500024	-0.674436	0.303786	-1.246158	2.460623	-7.139336	0.476026	-1.681983	-0.308814	-1.315672	-0.688486	1.476662	-1.086619	0.810974	-1.518183	-4.846508	-1.464914	-11.721493	-9.818713	0.585586	0.565651	0.006119	0.039908	-0.008637	0.019131	0.027438	0.052716	-0.003275	1.102603	4.467117	7.002406	-1.250825	-0.973977	-2.950357	0.176603	-0.257283	4.883631	4.999096	20.353179	-0.313774	-0.447635	-3.034574	-0.280191	-1.353719	-0.192900	0.174389	16.655648	-1.568526	-2.561068	-8.996617	5.790116	-2.803398	
0.147348	4.257679	2.901307	2.905523	3.594321	5.497817	0.038381	-0.185339	-0.193272	-0.232503	-0.025798	0.010265	0.000000	-0.055541	-0.121821	-0.378058	-0.796111	-0.538281	-0.780254	-0.830112	-0.869819	-0.538284	-1.543722	-1.013685	0.621977	0.115500	0.894747	-0.578911	-1.000520	-1.314880	-0.088634	-1.394166	-0.728651	-1.234045	-0.511613	-1.616157	-0.403670	-1.641081	-0.391550	0.311978	-11.376440	4.898668	109.092689	73.123239	-5.999720	-4.822791	-3.090666	5.595439	4.941827	0.203023	0.213035	0.049460	-0.125884	-0.121844	-0.207609	-0.061748	-1.137527	-1.912425	17.301090	-1.211030	-0.566343	-1.800920	6.797234	-3.950253	0.031367	0.045699	3.065355	1.967063	0.702283	-0.829828	0.128457	-0.994297	2.514088	4.027156	2.200941	-0.577144	-4.286149	7.677352	1.097205	-20.262222	
-0.007539	4.555208	0.657651	1.408328	0.716712	1.132748	-0.142847	-0.098017	-0.262251	-0.610625	-0.298413	-0.114183	-0.055541	0.000000	-0.021695	-0.238762	-0.721579	-0.762111	-0.576293	-0.094433	-0.851826	-0.051064	-1.194756	-1.280451	0.690053	0.780436	0.585981	-0.514669	-1.045146	-0.873494	0.638409	-0.973305	-0.470986	-0.448223	-0.365553	-0.790587	-0.317399	-0.942693	3.093712	1.788434	47.314300	2.346857	-19.939029	127.908475	-3.993229	-2.545243	-2.681870	2.908414	6.863606	0.371641	0.443798	0.278368	-0.091220	-0.169204	-0.280845	-0.198842	-3.575262	-3.276871	-5.309367	-0.425433	-0.567522	-0.146967	-0.914727	-1.160040	0.903258	1.057307	0.677525	4.210809	1.512446	-1.145433	-0.704304	-27.470309	5.016707	0.458643	2.057799	-11.454205	0.175966	-2.401838	0.162700	-16.017089	
-0.746508	7.801626	-1.104468	-0.471917	-0.051454	0.110249	-0.049269	-0.034299	0.493741	-0.254331	-0.330864	-0.310237	-0.121821	-0.021695	0.000000	-0.028469	-0.260075	-0.196277	0.327441	-0.051327	-0.378725	0.696069	-0.308842	-0.215497	1.128923	0.437690	-0.664884	-0.236825	-0.236611	-0.190218	4.590880	-0.280753	-1.654534	-0.426353	-0.079343	-1.023107	-0.076200	-0.059217	-0.022707	2.403356	-2.362009	-2.427236	-3.067280	-1.772680	-2.181563	-2.520772	6.209667	0.565159	0.633001	0.056276	0.441453	0.304037	0.033005	0.075606	0.078100	0.143656	0.173618	0.594328	4.303928	-4.660781	-0.897602	2.056681	1.932865	0.086765	5.463302	3.748074	-1.197730	13.081156	1.376917	-1.313768	0.437661	-7.362191	-0.186414	0.224043	1.065771	4.814821	0.091388	-1.356771	-0.606624	-0.140073	
-77.465909	1.978993	-6.255137	-4.206027	-1.168570	-1.039204	-0.195104	0.029990	1.748682	1.543987	0.242197	-0.193815	-0.378058	-0.238762	-0.028469	0.000000	-0.010187	0.068496	0.091890	0.329687	0.763977	0.481918	-0.899340	-4.834190	-9.180339	1.708791	-1.208947	0.145934	0.630145	-0.569507	-0.192784	-0.916043	-1.327795	-0.713219	-0.793259	-1.241726	0.389870	0.700766	0.253945	0.613273	2.274596	-5.746840	3.742673	3.686716	0.862397	5.414722	-3.301725	-0.250728	0.713549	-0.001515	1.205826	1.545502	0.626054	0.355270	0.237097	0.176139	-0.001363	0.106958	0.321192	0.129946	-1.140429	9.592226	0.969590	0.092278	-2.032638	-0.915716	-0.186143	-0.356561	0.201379	-1.407584	-7.726818	-4.341329	-0.877046	-0.469822	-0.463758	-0.346266	-0.429231	-0.617264	-0.762082	-0.707416	
-0.415471	2.696219	-25.030899	-0.225996	-1.781403	0.750484	-1.472109	0.090114	0.403331	0.714476	-0.240744	-0.519021	-0.796111	-0.721579	-0.260075	-0.010187	0.000000	0.050956	0.158380	0.483346	-0.486886	-0.682645	-0.412612	-0.304039	4.800959	9.194210	-1.573970	-0.592233	-0.402141	-0.548600	-1.032138	0.050934	0.178908	-0.652270	-0.782928	-0.982195	-0.298323	0.391306	0.243149	-0.810020	-0.038764	47.508143	0.230775	1.726867	0.560420	1.557174	0.624882	1.941752	0.049746	-0.005899	-0.762810	-0.470235	-4.364293	-0.270770	-0.120481	0.087168	-0.084349	-0.155085	0.203369	3.937439	1.618534	-7.251653	0.197094	0.315607	-1.887249	-0.595915	-2.565090	-1.995853	-0.964196	-1.745197	-3.657273	3.979785	-2.043162	-0.897330	-1.267898	0.177712	-2.586179	1.157760	-1.155333	-0.163989	
3.127126	-2.255676	-2.877567	-2.875191	-23.367990	-0.661898	8.151155	1.751347	-0.921862	0.061085	0.328268	-0.119540	-0.538281	-0.762111	-0.196277	0.068496	0.050956	0.000000	0.017863	0.223370	-0.834425	-0.852152	-0.435404	1.304070	-0.489186	-1.945377	-2.457263	-1.001432	-0.507700	0.979475	-0.988541	1.125019	6.009245	0.132047	0.326800	-0.260280	-0.465233	-0.326781	0.419625	1.596293	-0.901209	0.177744	-1.284960	-0.329062	-1.002925	-0.937388	-0.704239	-0.418843	-0.417975	-0.310999	-0.273252	-0.565127	-2.335777	-0.714360	-0.207646	0.159973	-0.155466	-0.280812	0.147132	3.194758	1.844211	0.594422	-0.853394	-1.071282	-1.361551	-0.666576	-1.687397	-11.674566	-4.694222	-1.722483	-1.476223	-4.447373	-5.065217	-0.272253	-11.788517	-7.791629	-3.114188	1.011030	-0.978854	57.465409	
-0.058907	1.679567	-3.599398	-0.921923	-2.347076	3.197912	-5.465432	-1.264192	-1.307335	-0.672110	1.664049	-9.796131	-0.780254	-0.576293	0.327441	0.091890	0.158380	0.017863	0.000000	0.072355	0.376552	0.833494	-1.056328	0.119613	-0.481643	-0.821836	-4.845638	-0.632660	-0.122163	-0.180146	-0.470000	2.006801	3.640776	-0.133815	-0.064020	0.085401	0.185302	2.806409	0.485949	0.092361	-2.554359	-1.054521	-2.902771	-1.716919	-1.715592	-2.005698	-1.678169	-1.639689	-1.488189	-6.428285	-0.534480	-0.437358	-0.730781	-0.783947	-0.358509	0.243051	-0.082363	-0.134183	0.127310	0.373240	-0.394757	-0.638912	-0.806921	-1.133895	-0.442533	1.108397	-0.887924	2.445239	-0.650973	0.100130	-0.473748	0.745693	-2.856837	-0.667485	1.361134	-12.000668	-0.293160	-0.226711	-0.495011	0.247781	
-0.875128	-4.364219	-0.409086	-3.586218	-2.561649	-0.592723	-1.468560	-1.154133	-1.470306	-1.360656	-0.901264	0.408251	-0.830112	-0.094433	-0.051327	0.329687	0.483346	0.223370	0.072355	0.000000	0.072049	-0.192195	-1.256130	-0.674894	-0.836491	-0.898771	-0.733354	15.123234	1.472549	0.831302	0.983322	1.217658	2.620696	-0.405722	-0.099547	-0.098287	-0.040975	-54.099733	-0.484728	-0.333663	-8.231650	-5.761364	3.971995	-0.434053	-8.117667	-0.232139	-6.238856	-0.354200	-2.720519	-1.612265	-2.246017	-2.921763	-0.731944	-0.221819	-0.631007	-0.246057	-0.536828	-0.174961	-0.073759	-0.095955	-0.231891	0.478091	0.879991	-1.609909	0.695839	-2.530631	-1.035255	-3.350786	-1.586905	-0.549490	-2.470822	-1.019937	-3.929694	-0.211078	3.693990	-0.530412	-0.648221	45.843813	-0.798253	-0.633252	
0.279430	-2.313334	-0.428079	-0.052773	-0.692337	-2.539613	-0.895416	-2.027311	-2.247876	-2.631671	-2.146992	-0.921010	-0.869819	-0.851826	-0.378725	0.763977	-0.486886	-0.834425	0.376552	0.072049	0.000000	0.023045	-0.190222	-0.648166	-0.884754	-1.151243	-1.089288	-0.270831	8.118418	37.693704	2.151633	-0.406081	-0.155558	0.450705	-0.301252	0.466808	0.217373	0.728072	-0.349130	-0.020288	-1.901926	-0.762295	-3.019617	-1.467968	0.276398	-0.859181	0.128025	-0.647000	-0.390644	-0.649991	1.217306	0.588501	-0.124394	0.103557	0.248114	0.631007	-1.484092	-1.210952	0.058154	0.484801	0.049559	0.494170	0.997831	-0.953160	-1.086265	-1.937834	-2.789373	-1.519121	-1.201048	-3.567905	-1.999745	-0.916284	7.041826	1.091549	0.471795	-1.209868	-0.657397	-0.863815	-0.945394	-0.057506	
37.645073	0.030575	7.450221	-2.947387	-6.349445	-9.256722	5.142397	-0.838151	-1.069645	-1.357736	-1.252462	-0.978994	-0.538284	-0.051064	0.696069	0.481918	-0.682645	-0.852152	0.833494	-0.192195	0.023045	0.000000	0.051901	-0.339485	-0.463228	-0.318907	-0.640503	-0.866923	0.549554	0.181489	0.197530	-0.188498	-0.113213	0.886542	0.179226	0.236561	0.332371	0.183625	-0.491200	0.066697	-1.776967	0.084422	31.655640	-1.152872	-0.403710	-1.149908	-3.046825	-0.346524	-9.301763	-21.156568	-3.414618	-2.197432	-1.328252	5.226935	-1.176133	-3.071292	-2.545278	-1.256261	-8.764311	-5.791472	0.512514	0.353287	0.179372	-1.635792	-2.084937	-1.490133	-1.164790	-4.900505	-8.812558	4.951686	-5.506400	-1.424795	1.256007	3.590743	-1.074146	-0.925052	-1.834527	-2.614016	-1.658571	1.266355	
-2.795474	-1.487416	-0.756180	0.427354	-0.662962	0.959493	1.592864	0.672451	-1.891879	-1.615857	-1.452022	-0.986481	-1.543722	-1.194756	-0.308842	-0.899340	-0.412612	-0.435404	-1.056328	-1.256130	-0.190222	0.051901	0.000000	0.101923	0.732395	0.244604	0.568378	0.308382	-0.902172	-0.262615	0.323013	0.400381	-0.375322	0.598551	1.567205	-0.255309	0.619610	0.630814	-0.096534	0.045496	15.134021	-2.393925	0.970406	-1.500793	-0.121420	-0.433612	-0.838198	0.166394	-10.833941	-4.871289	-6.424131	-0.473505	-8.281170	-1.430211	-1.029506	-1.311534	-1.487598	-1.274063	0.646291	-1.205637	0.935889	0.108523	-0.184758	-0.319613	-1.267742	-1.728148	-5.640893	-0.976061	-1.105736	-0.664921	-3.483236	-2.932142	-3.098349	-0.173554	-0.504557	-1.153840	-2.584316	-1.773112	-0.438448	-0.048078	
-1.943548	-3.829499	-1.764884	2.448003	-2.611204	0.883009	-0.399107	-1.881432	-1.869199	-0.834987	0.702917	0.250649	-1.013685	-1.280451	-0.215497	-4.834190	-0.304039	1.304070	0.119613	-0.674894	-0.648166	-0.339485	0.101923	0.000000	0.093632	-0.286359	-0.328760	-0.204252	-0.367485	-0.569030	0.208510	-0.338696	-0.052450	-0.451870	0.540492	0.109625	-0.413171	-0.621435	-0.224334	-0.538662	-12.437302	0.968427	4.614650	0.386871	44.305785	5.159571	-2.909049	-0.467221	-6.713499	-3.177597	-1.197792	-1.521784	-1.120322	-0.158016	5.476714	-1.101571	-0.310956	-11.814825	-1.666706	-0.219767	-0.090845	-0.157041	0.128993	-0.079518	-0.145961	-0.569568	8.094576	1.481649	-0.096974	0.734964	-1.280970	-0.407050	0.686952	-0.485359	2.507530	0.424031	-1.077824	-0.881179	1.114216	0.191543	
5.771945	5.529881	-0.247937	-1.584652	-5.009735	-3.913994	1.878150	-0.392617	-1.762396	-0.626762	0.052771	0.975639	0.621977	0.690053	1.128923	-9.180339	4.800959	-0.489186	-0.481643	-0.836491	-0.884754	-0.463228	0.732395	0.093632	0.000000	-0.170999	-0.557412	-0.603177	-0.304098	-0.265343	1.739964	0.089182	0.029138	0.076709	0.799872	0.879799	-0.084281	-0.097097	-0.343347	-0.276234	-0.987721	-0.357980	-1.134868	-0.701927	3.462190	0.324415	-0.227833	1.047882	1.110812	-14.236773	-1.952746	-1.819852	0.135394	-10.620993	-2.420456	-0.000350	7.728584	-3.854714	-1.543738	0.378492	1.543199	0.746831	2.177329	-0.075527	-0.263824	-0.360049	-0.308740	1.273720	1.353973	-0.393180	-0.505584	-0.519821	-0.206836	-0.596383	-0.031736	-0.142526	-1.232285	-0.879769	0.380204	-0.987042	
-1.897234	10.289832	58.048055	-0.998765	-7.068123	-0.776555	-0.350206	-0.492338	-0.544001	-1.283453	-7.758881	0.504616	0.115500	0.780436	0.437690	1.708791	9.194210	-1.945377	-0.821836	-0.898771	-1.151243	-0.318907	0.244604	-0.286359	-0.170999	0.000000	-0.080927	-0.658454	-0.522688	-0.765984	0.505685	-0.077826	-0.814940	0.375187	-0.004606	0.290896	0.026934	-0.190057	-0.277173	-0.388245	-1.180687	0.510598	-2.118061	-0.461583	-0.338455	-9.020408	10.817895	-1.049083	-15.963699	0.198402	-1.101112	2.922482	-3.688496	-0.875941	-12.007593	1.948909	1.579113	-572.104167	-0.708397	4.009436	-0.413162	-0.631129	-0.287534	-1.592297	-0.258935	-0.050940	0.491038	-6.101167	3.698263	-8.051953	-6.699735	-1.125550	2.315585	0.097722	-0.532667	-0.829480	-0.954465	6.879315	-1.190643	-1.010170	
-0.484719	-0.791118	-0.230385	0.819457	-1.800319	0.124886	-0.509320	2.707596	-5.628034	0.989428	-5.828014	-0.398478	0.894747	0.585981	-0.664884	-1.208947	-1.573970	-2.457263	-4.845638	-0.733354	-1.089288	-0.640503	0.568378	-0.328760	-0.557412	-0.080927	0.000000	0.080334	-0.534224	-0.471140	-0.359140	-0.567573	-0.235792	-0.019454	0.371175	0.047485	0.304471	-0.402680	0.354064	0.027363	0.452166	1.169588	3.045881	0.080180	-0.393123	2.788485	0.398991	1.631624	0.073635	-3.396111	-0.712763	3.752724	1.232696	1.884642	0.583836	-0.310486	-0.201728	-0.593202	-0.965442	-2.215323	-2.981491	-2.047792	-2.858280	-2.195977	-0.690334	0.185304	-0.283531	-0.211237	-3.837098	-2.068027	51.152600	-0.254840	-0.274009	0.277551	-1.131938	-1.132906	-1.564108	-1.588291	-0.826822	0.083356	
-0.900282	1.628167	-0.025683	0.702998	-1.308394	-0.148003	-1.292828	0.285266	-0.213861	1.324344	-1.038097	0.200560	-0.578911	-0.514669	-0.236825	0.145934	-0.592233	-1.001432	-0.632660	15.123234	-0.270831	-0.866923	0.308382	-0.204252	-0.603177	-0.658454	0.080334	0.000000	-0.114747	0.175237	-0.074328	-0.644830	-0.600806	-0.020277	-0.339876	0.500126	0.241383	-0.218627	0.269920	0.045903	1.428407	1.820855	-0.748382	0.058432	-2.888478	-4.440812	-3.830982	-0.499052	-0.744406	-3.590649	-1.332667	-6.617452	3.916172	8.490548	0.989849	2.704921	-2.458490	-3.257661	-47.255814	0.839957	-1.000616	-1.609595	-1.266598	-1.472728	-1.413819	12.873958	-0.308985	-0.099853	-0.103773	0.041543	-3.787850	-1.983833	-0.917352	-1.831407	-0.019739	-2.104862	-1.488320	-1.374601	0.597269	0.826519	
-0.186188	-0.500790	-6.477485	-13.438551	-1.245239	-2.130720	-3.046582	-1.793547	4.549013	2.227997	1.290651	-0.500024	-1.000520	-1.045146	-0.236611	0.630145	-0.402141	-0.507700	-0.122163	1.472549	8.118418	0.549554	-0.902172	-0.367485	-0.304098	-0.522688	-0.534224	-0.114747	0.000000	0.103564	-0.270009	0.297189	-0.375962	0.004452	-0.199427	-0.076857	-0.035877	-0.618740	0.237090	-0.049097	0.763945	0.728340	-0.033372	2.348792	1.052647	0.846659	1.747705	1.895443	-0.377838	-1.727172	-1.682448	-2.310624	-2.639674	-2.087309	-2.844526	9.423673	-2.626366	-2.368756	0.698167	5.429499	-4.598775	-1.620215	1.356913	-68.638298	-2.365865	-4.469733	-14.850460	-0.230002	-0.275779	-0.455997	-7.228170	-1.682151	-0.496696	-0.417812	-0.626297	0.169267	-1.030293	-0.455818	-3.530524	-1.344282	
0.280962	-1.180384	0.521662	0.244019	-0.885378	0.497431	-0.378973	-1.223317	-0.718666	-0.812290	-0.744227	-0.674436	-1.314880	-0.873494	-0.190218	-0.569507	-0.548600	0.979475	-0.180146	0.831302	37.693704	0.181489	-0.262615	-0.569030	-0.265343	-0.765984	-0.471140	0.175237	0.103564	0.000000	-0.044575	0.171733	-0.482435	-0.381624	-0.029411	0.168364	0.210760	0.018705	0.060250	0.236493	1.146711	-0.335045	-0.234004	0.403536	0.275374	0.635563	1.204509	3.433457	2.298533	-5.486273	-2.095300	76.375626	-154.214894	-7.511914	-1.373055	-0.285090	3.375256	-1.309877	-0.777223	-0.406001	-1.059023	-0.831632	-0.508927	1.145085	-1.166553	-0.605699	-2.215369	-1.863889	-0.957571	-0.142417	-0.508208	-2.245386	-0.155074	-0.241708	-0.481279	1.037944	-0.206323	-0.881597	-1.435941	0.459478	
-0.425384	-0.505707	0.202734	-0.564767	0.982545	0.277208	1.836351	-1.368603	-0.401424	-1.314251	-0.591741	0.303786	-0.088634	0.638409	4.590880	-0.192784	-1.032138	-0.988541	-0.470000	0.983322	2.151633	0.197530	0.323013	0.208510	1.739964	0.505685	-0.359140	-0.074328	-0.270009	-0.044575	0.000000	0.006322	0.022977	0.176027	0.643467	0.456564	0.303847	0.193583	0.416429	0.596565	-0.715373	-1.655347	-1.215088	0.069390	-1.502293	6.706268	0.593195	-2.032003	-2.024735	-0.975113	-0.601938	2.084206	-6.266826	-3.831799	-1.469427	-1.160157	-0.100881	0.092484	-0.862876	-1.715899	-1.152038	1.047799	-0.667225	-1.912721	-0.556189	-1.089443	-2.843008	-1.193646	-1.044603	-0.204357	-0.181386	0.067522	4.447120	-1.322175	-0.872052	-0.509053	-1.480630	-1.315004	-2.105861	-3.610290	
-0.806247	-19.646064	-26.960581	-1.221998	-0.738504	-0.088074	2.836408	1.529705	-3.011312	-1.901446	-2.183885	-1.246158	-1.394166	-0.973305	-0.280753	-0.916043	0.050934	1.125019	2.006801	1.217658	-0.406081	-0.188498	0.400381	-0.338696	0.089182	-0.077826	-0.567573	-0.644830	0.297189	0.171733	0.006322	0.000000	0.100257	1.107034	0.489921	0.178344	0.189805	0.074160	0.121088	0.376254	-1.130287	-1.038924	-0.949211	-0.189380	-0.988955	0.235972	10.272802	-6.062904	6.029533	-0.917795	-0.084421	-3.042276	-2.194056	-0.269311	-4.182117	-6.922078	86.282105	-0.804780	1.385096	0.608846	-1.126501	-0.861319	-0.332923	0.093669	-2.128966	-1.750506	-1.417773	-1.070565	-2.016531	-1.519959	-0.354674	-0.248524	-0.203099	-0.664699	-4.759465	-0.466241	-2.410889	-2.034714	-3.436760	-3.189407	
-0.536001	-0.246389	-0.189953	-0.995397	0.058864	-1.356913	-0.976052	-2.231026	6.785079	-3.526609	-0.011462	2.460623	-0.728651	-0.470986	-1.654534	-1.327795	0.178908	6.009245	3.640776	2.620696	-0.155558	-0.113213	-0.375322	-0.052450	0.029138	-0.814940	-0.235792	-0.600806	-0.375962	-0.482435	0.022977	0.100257	0.000000	0.111075	0.221873	0.050651	0.242627	0.122188	0.141042	0.505065	6.688420	-1.125799	-1.927541	0.088926	-1.156684	1.739442	5.093413	6.402284	0.284125	0.748296	0.846371	0.375741	-0.314879	2.214543	7.470869	-0.907975	-25.177794	2.603217	-2.042151	-4.274809	1.332586	-0.380275	0.023925	0.212152	-1.286111	-1.822821	-1.739149	19.170040	-6.534228	-1.398502	-1.053813	0.424473	-0.825213	-1.290298	0.333482	0.219620	-1.055487	-0.978429	-1.682026	-1.640004	
-0.463911	1.468159	-1.731812	2.726284	-6.029094	-1.870836	-2.912538	-2.016947	-3.461025	2.887630	1.829395	-7.139336	-1.234045	-0.448223	-0.426353	-0.713219	-0.652270	0.132047	-0.133815	-0.405722	0.450705	0.886542	0.598551	-0.451870	0.076709	0.375187	-0.019454	-0.020277	0.004452	-0.381624	0.176027	1.107034	0.111075	0.000000	0.112522	0.616196	0.342299	0.353638	0.307707	0.496602	-3.078853	1.183895	-0.351902	-0.652106	-0.269611	0.196931	1.375040	1.296048	-0.256190	-1.230652	1.109155	1.831537	-1.044269	-1.516394	3.313589	1.195360	-10.539225	-9.562235	0.839545	-0.804487	-0.540986	1.131330	0.337029	2.686798	0.192906	-1.180672	-2.380011	-1.578516	-1.149974	-6.309689	-2.880791	-2.936739	-1.112419	-0.729548	-0.092082	-2.152591	-1.670530	-3.210412	-3.105353	-3.057682	
-1.851494	-1.474484	-1.804761	2.210500	-9.621067	13.604540	0.397487	-0.152148	-0.821562	-0.767674	-1.219023	0.476026	-0.511613	-0.365553	-0.079343	-0.793259	-0.782928	0.326800	-0.064020	-0.099547	-0.301252	0.179226	1.567205	0.540492	0.799872	-0.004606	0.371175	-0.339876	-0.199427	-0.029411	0.643467	0.489921	0.221873	0.112522	0.000000	0.253794	0.269971	0.149602	0.322976	0.291820	-1.783357	-1.821475	-3.508280	0.479726	-22.024773	-0.305237	1.877029	-1.888806	-4.009484	-0.320198	-6.732179	-10.243630	-3.538399	-2.872254	2.557645	-1.975877	-1.421500	-1.178979	-5.189983	-3.272135	-1.769314	0.305521	0.934010	2.670691	-0.650097	-1.774454	-1.801929	-5.872226	-0.917668	0.135235	-2.412005	0.118710	-6.881171	-1.227147	-0.308736	-0.626192	-3.975233	-1.650577	-5.667114	-1.468302	
-1.013379	-1.683819	-1.983338	-0.782180	-3.475485	-0.894112	-1.041078	-1.699983	-0.874054	-1.469264	-1.683221	-1.681983	-1.616157	-0.790587	-1.023107	-1.241726	-0.982195	-0.260280	0.085401	-0.098287	0.466808	0.236561	-0.255309	0.109625	0.879799	0.290896	0.047485	0.500126	-0.076857	0.168364	0.456564	0.178344	0.050651	0.616196	0.253794	0.000000	0.251951	0.175341	0.476061	0.493788	-0.700678	-0.396267	0.156640	-0.788415	0.285300	-0.692216	-3.663283	-2.762287	-1.340728	-5.212687	-48.748792	-7.275579	-1.718575	-1.751425	-2.269952	-2.491506	-1.999283	-1.673921	-1.203833	-0.527518	-1.232334	0.275290	0.031553	-0.206388	1.011417	0.048402	-0.858472	-0.782527	-1.212075	-0.750863	-0.639814	0.575771	-1.643916	-2.945991	-1.085697	-0.422875	-1.206519	-1.452952	-1.670549	-3.153412	
192.993548	1.191612	-7.939059	-3.911185	-0.936834	-3.580239	-165.394231	-0.932122	-1.767680	-1.880883	-1.564403	-0.308814	-0.403670	-0.317399	-0.076200	0.389870	-0.298323	-0.465233	0.185302	-0.040975	0.217373	0.332371	0.619610	-0.413171	-0.084281	0.026934	0.304471	0.241383	-0.035877	0.210760	0.303847	0.189805	0.242627	0.342299	0.269971	0.251951	0.000000	0.223867	0.093572	0.223535	-0.053774	1.096683	-0.237491	0.770680	0.133640	-0.221660	-0.623394	-1.013027	-1.976775	-1.481257	-1.472066	-1.261858	-0.673280	0.771613	10.921118	5.070172	8.943649	-8.935083	-22.822062	-1.120430	-0.903230	0.064977	-0.643144	-2.148314	-1.986860	-1.424632	-4.150939	-1.658926	-1.578526	-0.458910	-4.340190	-2.927213	-3.909543	4.855005	-0.714262	0.150625	-1.080575	-2.790579	-4.293342	-1.471619	
-0.825268	-1.681746	-6.184822	-2.682993	-4.150746	-5.724015	3.355416	-0.727454	2.937982	-0.311789	-2.666524	-1.315672	-1.641081	-0.942693	-0.059217	0.700766	0.391306	-0.326781	2.806409	-54.099733	0.728072	0.183625	0.630814	-0.621435	-0.097097	-0.190057	-0.402680	-0.218627	-0.618740	0.018705	0.193583	0.074160	0.122188	0.353638	0.149602	0.175341	0.223867	0.000000	0.137344	0.229301	-4.715442	-0.541109	-28.051714	0.897970	8.226308	15.880785	-0.046046	1.024083	-2.842779	5.076534	-4.543717	-8.936658	3.209692	-0.543751	0.233796	0.525684	5.491255	-3.202109	-0.673504	-0.548819	0.071326	2.401106	-0.043965	-1.018575	-1.236942	-17.556190	5.716292	0.863647	2.767329	4.513740	-8.576297	-3.803373	-2.621837	-2.068829	-3.163197	7.331751	-2.151422	-1.122550	-2.747885	-1.540645	
-44.651034	-10.812546	-7.847741	-2.843247	-2.984617	-1.787053	-6.104857	2.101970	0.299453	-0.590299	-2.606953	-0.688486	-0.391550	3.093712	-0.022707	0.253945	0.243149	0.419625	0.485949	-0.484728	-0.349130	-0.491200	-0.096534	-0.224334	-0.343347	-0.277173	0.354064	0.269920	0.237090	0.060250	0.416429	0.121088	0.141042	0.307707	0.322976	0.476061	0.093572	0.137344	0.000000	0.238797	0.676522	-0.245639	0.854594	0.427314	-0.552003	0.972668	0.508490	0.338190	-0.031692	1.304017	0.618866	0.268237	-1.253044	-2.322724	-1.525924	4.887706	-3.573063	-4.735097	6.609796	23.072638	-3.776382	-2.743285	-1.618974	-0.858794	-0.464702	-1.758512	-1.612236	-39.845204	-2.675094	3.052888	-2.465673	-3.629566	-4.719110	-2.381432	-2.648830	6.845055	-2.576480	-2.389411	-1.741863	-4.068157	
-6.583711	-15.235121	2.391213	-2.977380	-2.649479	-2.053723	0.702021	-0.669772	0.478186	-0.035866	0.750964	1.476662	0.311978	1.788434	2.403356	0.613273	-0.810020	1.596293	0.092361	-0.333663	-0.020288	0.066697	0.045496	-0.538662	-0.276234	-0.388245	0.027363	0.045903	-0.049097	0.236493	0.596565	0.376254	0.505065	0.496602	0.291820	0.493788	0.223535	0.229301	0.238797	0.000000	-0.133519	-1.049945	-1.092621	0.198799	-0.918472	0.677404	1.201410	6.047182	-3.502963	-1.479373	-2.385727	-2.108025	-2.350509	-1.462239	0.053111	0.457379	-42.120715	-3.622572	-3.614634	-2.730649	-2.630328	-0.303939	-1.210381	-2.081131	-1.559996	-2.213168	0.538917	-3.923122	-1.892961	0.737143	-1.173095	-3.761691	3.160901	-7.841554	-6.765126	-2.593868	-20.246370	8.473421	-23.435272	-4.920188	
1.638760	0.185936	0.919229	-0.007182	-0.140493	-0.121038	-0.846983	-1.566649	-2.086085	-3.019199	0.019521	-1.086619	-11.376440	47.314300	-2.362009	2.274596	-0.038764	-0.901209	-2.554359	-8.231650	-1.901926	-1.776967	15.134021	-12.437302	-0.987721	-1.180687	0.452166	1.428407	0.763945	1.146711	-0.715373	-1.130287	6.688420	-3.078853	-1.783357	-0.700678	-0.053774	-4.715442	0.676522	-0.133519	0.000000	-0.059474	0.007236	0.072879	-0.020936	0.192082	-0.067828	0.762624	-4.314669	-1.684446	-1.665802	-1.301311	-1.641428	-4.987010	-0.223040	-1.082290	-2.300981	18.163445	0.092843	-2.080868	-0.408167	-0.820030	-1.970962	-1.589878	-1.325100	-2.409971	2.361783	32.649109	0.412370	3.508091	-1.368024	-6.415197	-0.828605	-4.004154	-4.775243	-2.675000	-1.416433	-0.872586	-6.305556	0.575407	
0.625813	0.159717	0.258702	-0.269875	-0.102903	-0.347716	-0.423268	-0.695646	-0.757152	1.840639	0.303819	0.810974	4.898668	2.346857	-2.427236	-5.746840	47.508143	0.177744	-1.054521	-5.761364	-0.762295	0.084422	-2.393925	0.968427	-0.357980	0.510598	1.169588	1.820855	0.728340	-0.335045	-1.655347	-1.038924	-1.125799	1.183895	-1.821475	-0.396267	1.096683	-0.541109	-0.245639	-1.049945	-0.059474	0.000000	-0.050730	-0.003171	-0.006048	0.081178	0.041962	0.255177	-0.041824	-1.152461	-1.656288	-0.978276	-0.567922	-1.402120	-2.205881	-0.118900	5.423914	-6.613383	4.755705	0.006967	-1.102821	-0.544760	-1.150583	-2.489332	-0.796117	-17.899080	-1.772445	0.516288	0.341037	0.682675	-1.185932	-1.707135	-1.218822	-4.026694	-1.456205	-39.050676	-0.665067	-2.506693	-4.030223	-1.309128	
1.146786	-0.173344	0.472149	-0.299851	0.015729	-0.279736	-0.491735	-0.587037	-0.836616	-0.987682	-0.076015	-1.518183	109.092689	-19.939029	-3.067280	3.742673	0.230775	-1.284960	-2.902771	3.971995	-3.019617	31.655640	0.970406	4.614650	-1.134868	-2.118061	3.045881	-0.748382	-0.033372	-0.234004	-1.215088	-0.949211	-1.927541	-0.351902	-3.508280	0.156640	-0.237491	-28.051714	0.854594	-1.092621	0.007236	-0.050730	0.000000	0.024880	-0.007053	0.079540	-0.010757	0.223430	-0.307083	-0.442995	-3.208438	-1.005641	-0.677999	3.320956	15.034392	-4.394498	-4.914993	4.705795	-1.048869	-2.838234	-97.818452	-1.543124	-2.136413	-4.317578	-0.657562	-1.744668	-2.284857	1.077877	-0.819110	7.051793	-6.773737	1.113267	6.023644	-1.767044	-4.269745	2.426024	-0.252332	-1.576168	-5.140574	0.742512	
1.131422	-0.156301	0.138982	-0.098938	-0.539454	-0.196840	-0.297451	-0.382353	-0.438381	-1.147279	22.863636	-4.846508	73.123239	127.908475	-1.772680	3.686716	1.726867	-0.329062	-1.716919	-0.434053	-1.467968	-1.152872	-1.500793	0.386871	-0.701927	-0.461583	0.080180	0.058432	2.348792	0.403536	0.069390	-0.189380	0.088926	-0.652106	0.479726	-0.788415	0.770680	0.897970	0.427314	0.198799	0.072879	-0.003171	0.024880	0.000000	0.027299	0.026509	0.017185	0.147098	0.145641	-0.244265	-4.612613	-0.813792	-0.093973	-2.281974	-112.063197	-0.956528	-1.987711	-1.795935	-7.454545	-2.280519	-0.943065	-0.876968	-2.044958	-4.734368	-2.679408	0.384424	-0.693005	1.473115	0.890065	1.476314	0.348872	-2.354059	-1.269854	-1.863644	2.214121	6.744055	-11.192671	0.551489	-13.638214	-0.054554	
0.349759	-0.120038	0.284861	-0.313292	0.047279	-0.374803	-0.515689	-0.359736	-0.185041	0.481483	-2.520718	-1.464914	-5.999720	-3.993229	-2.181563	0.862397	0.560420	-1.002925	-1.715592	-8.117667	0.276398	-0.403710	-0.121420	44.305785	3.462190	-0.338455	-0.393123	-2.888478	1.052647	0.275374	-1.502293	-0.988955	-1.156684	-0.269611	-22.024773	0.285300	0.133640	8.226308	-0.552003	-0.918472	-0.020936	-0.006048	-0.007053	0.027299	0.000000	0.023309	0.000794	0.050185	0.021195	-0.135460	-0.599478	-0.553465	1.476461	0.398559	3.490435	3.661117	-3.803848	0.301183	-6.028353	-3.906317	-7.183914	-1.290264	-2.354654	-1.025164	-0.216915	46.778670	1.502716	-0.474937	-1.188377	3.649391	3.135537	-1.246276	9.605728	-1.753640	0.452478	0.928262	3.918644	-1.077924	-96.425094	4.967641	
0.722708	-0.076944	0.225876	-0.077878	0.083166	-0.206582	-0.174134	-0.089218	0.058601	-0.252754	2.493010	-11.721493	-4.822791	-2.545243	-2.520772	5.414722	1.557174	-0.937388	-2.005698	-0.232139	-0.859181	-1.149908	-0.433612	5.159571	0.324415	-9.020408	2.788485	-4.440812	0.846659	0.635563	6.706268	0.235972	1.739442	0.196931	-0.305237	-0.692216	-0.221660	15.880785	0.972668	0.677404	0.192082	0.081178	0.079540	0.026509	0.023309	0.000000	-0.005582	0.027677	0.016831	0.057474	0.599822	7.377309	3.569377	3.140650	1.878655	-1.785387	-3.824907	-7.481768	-2.491850	-1.874668	-1.792508	-1.463257	-3.317058	-4.980681	-2.813867	-5.240848	-0.478698	0.800210	-0.641767	2.786719	2.021885	-4.469042	-1.158862	-1.376139	0.172244	0.507177	1.950601	0.225313	4.080840	-0.212893	
0.450154	0.077261	0.032671	0.228213	0.106564	0.053455	0.223249	0.324544	0.518720	0.299677	2.146278	-9.818713	-3.090666	-2.681870	6.209667	-3.301725	0.624882	-0.704239	-1.678169	-6.238856	0.128025	-3.046825	-0.838198	-2.909049	-0.227833	10.817895	0.398991	-3.830982	1.747705	1.204509	0.593195	10.272802	5.093413	1.375040	1.877029	-3.663283	-0.623394	-0.046046	0.508490	1.201410	-0.067828	0.041962	-0.010757	0.017185	0.000794	-0.005582	0.000000	0.000400	0.019822	-0.036030	0.273021	0.895856	2.561940	0.213079	-0.060275	-1.250066	-2.611176	0.086340	-0.655444	-0.497938	-0.924065	-1.615942	2.481823	-2.746891	-1.064268	-2.198691	-5.350685	-0.565908	-1.770164	11.729235	1.204803	-3.004455	0.059756	-2.052721	0.983751	0.924862	8.902971	3.496461	1.603450	0.577822	
3.886343	0.014152	0.345171	0.598210	0.335962	0.024662	0.139130	0.090793	0.429119	0.031683	0.470299	0.585586	5.595439	2.908414	0.565159	-0.250728	1.941752	-0.418843	-1.639689	-0.354200	-0.647000	-0.346524	0.166394	-0.467221	1.047882	-1.049083	1.631624	-0.499052	1.895443	3.433457	-2.032003	-6.062904	6.402284	1.296048	-1.888806	-2.762287	-1.013027	1.024083	0.338190	6.047182	0.762624	0.255177	0.223430	0.147098	0.050185	0.027677	0.000400	0.000000	-0.001332	-0.009014	0.136676	0.253321	0.325749	-0.291732	-0.170872	-1.697423	10.195183	-12.433197	-1.954609	-68.408163	-0.542493	-2.508560	0.350113	-1.229376	-1.627783	-0.523262	-0.527141	2.261408	-1.224755	3.318094	3.323186	-9.176995	-7.585372	-0.070653	1.540533	0.691864	0.421132	1.608060	0.501322	1.223890	
16.496695	-0.348207	-0.635995	2.615201	0.348381	0.249826	0.285885	0.265991	0.314412	0.002389	0.295071	0.565651	4.941827	6.863606	0.633001	0.713549	0.049746	-0.417975	-1.488189	-2.720519	-0.390644	-9.301763	-10.833941	-6.713499	1.110812	-15.963699	0.073635	-0.744406	-0.377838	2.298533	-2.024735	6.029533	0.284125	-0.256190	-4.009484	-1.340728	-1.976775	-2.842779	-0.031692	-3.502963	-4.314669	-0.041824	-0.307083	0.145641	0.021195	0.016831	0.019822	-0.001332	0.000000	-0.030218	0.045618	0.034907	0.185814	-0.095785	-0.238018	-0.748639	-93.842640	-8.979978	-2.157506	-1.936858	2.908810	6.525434	14.936379	1.423566	-0.478612	0.534754	0.606126	-1.898046	-2.091283	2.312721	1.582684	-0.260852	-1.785702	1.214239	5.303997	0.350436	-0.615254	-7.070719	-0.022650	-12.944328	
-2.232775	-0.971144	-7.581757	-4.966235	1.922323	0.397724	-0.168432	-0.036449	-0.210310	-0.275149	-0.189737	0.006119	0.203023	0.371641	0.056276	-0.001515	-0.005899	-0.310999	-6.428285	-1.612265	-0.649991	-21.156568	-4.871289	-3.177597	-14.236773	0.198402	-3.396111	-3.590649	-1.727172	-5.486273	-0.975113	-0.917795	0.748296	-1.230652	-0.320198	-5.212687	-1.481257	5.076534	1.304017	-1.479373	-1.684446	-1.152461	-0.442995	-0.244265	-0.135460	0.057474	-0.036030	-0.009014	-0.030218	0.000000	0.014389	0.049614	0.086866	0.003888	-0.120965	-0.441946	1.113912	1.667349	-4.811919	-7.916562	-1.690793	-1.667973	-4.616657	0.117958	-1.006854	5.511009	0.293633	0.203607	-1.118095	0.196044	1.744901	1.200218	-0.307453	1.050330	221.379679	1.295363	-0.682132	1.262716	-0.477762	1.155190	
-3.099331	-3.022792	-0.408043	-1.127455	-1.718343	-3.781283	-0.122198	0.051951	-0.038787	-0.077170	-0.010042	0.039908	0.213035	0.443798	0.441453	1.205826	-0.762810	-0.273252	-0.534480	-2.246017	1.217306	-3.414618	-6.424131	-1.197792	-1.952746	-1.101112	-0.712763	-1.332667	-1.682448	-2.095300	-0.601938	-0.084421	0.846371	1.109155	-6.732179	-48.748792	-1.472066	-4.543717	0.618866	-2.385727	-1.665802	-1.656288	-3.208438	-4.612613	-0.599478	0.599822	0.273021	0.136676	0.045618	0.014389	0.000000	-0.007493	0.001406	-0.041317	0.148619	0.679068	-0.383589	-0.811673	-4.746903	-6.890057	2.060244	-4.749797	-5.507562	3.117978	0.169676	3.197398	1.482464	-0.246732	-1.271717	-0.282740	-0.568368	-1.304116	-1.153281	2.541379	-9.215403	-0.488305	-1.440657	-0.161391	-0.732219	-0.232871	
-1.483514	2.468822	-5.339697	-0.649128	-5.463675	-0.761978	-1.348639	0.058235	-0.129255	-0.047317	-0.093069	-0.008637	0.049460	0.278368	0.304037	1.545502	-0.470235	-0.565127	-0.437358	-2.921763	0.588501	-2.197432	-0.473505	-1.521784	-1.819852	2.922482	3.752724	-6.617452	-2.310624	76.375626	2.084206	-3.042276	0.375741	1.831537	-10.243630	-7.275579	-1.261858	-8.936658	0.268237	-2.108025	-1.301311	-0.978276	-1.005641	-0.813792	-0.553465	7.377309	0.895856	0.253321	0.034907	0.049614	-0.007493	0.000000	-0.000501	-0.045692	-0.022664	-0.099907	-1.635142	-2.717383	-2.079564	-4.726026	82.807487	-2.145462	-2.517860	9.918962	0.038902	-2.457466	-0.343441	-0.735314	-0.270897	-0.753781	-0.996914	-0.880895	-0.723083	-0.607844	9.859468	-0.843018	-0.974078	-0.629031	-1.329678	-0.844924	
9.862712	-9.227703	-0.020040	-0.320268	-0.224374	-0.052070	-1.113549	0.789612	0.933775	0.291351	0.090703	0.019131	-0.125884	-0.091220	0.033005	0.626054	-4.364293	-2.335777	-0.730781	-0.731944	-0.124394	-1.328252	-8.281170	-1.120322	0.135394	-3.688496	1.232696	3.916172	-2.639674	-154.214894	-6.266826	-2.194056	-0.314879	-1.044269	-3.538399	-1.718575	-0.673280	3.209692	-1.253044	-2.350509	-1.641428	-0.567922	-0.677999	-0.093973	1.476461	3.569377	2.561940	0.325749	0.185814	0.086866	0.001406	-0.000501	0.000000	-0.018196	-0.010792	-0.176673	-1.038757	3.063792	2.279880	-0.820831	-0.640675	-1.362974	-1.274769	-2.700764	-1.579778	-1.149705	0.094998	-0.281818	-0.109719	-1.157980	-1.377078	-0.556334	-0.214862	-0.771953	0.474461	-0.921097	-0.277333	-0.433265	-0.423119	-0.410278	
-0.073160	-1.826852	-0.140941	-0.768939	-7.018095	-2.844316	18.457404	-3.550949	-8.889326	0.845720	0.224624	0.027438	-0.121844	-0.169204	0.075606	0.355270	-0.270770	-0.714360	-0.783947	-0.221819	0.103557	5.226935	-1.430211	-0.158016	-10.620993	-0.875941	1.884642	8.490548	-2.087309	-7.511914	-3.831799	-0.269311	2.214543	-1.516394	-2.872254	-1.751425	0.771613	-0.543751	-2.322724	-1.462239	-4.987010	-1.402120	3.320956	-2.281974	0.398559	3.140650	0.213079	-0.291732	-0.095785	0.003888	-0.041317	-0.045692	-0.018196	0.000000	0.015603	-0.043257	-0.384734	0.084019	0.733626	4.023930	-0.763793	-0.995537	-0.826233	0.082634	-0.116803	-0.714150	1.073828	0.974923	0.499681	-1.028536	-1.617624	1.376249	0.506103	-1.120103	-0.027416	-0.488253	0.731135	-0.168806	-0.073195	0.153486	
-0.428016	-0.738213	-0.444383	-0.656984	-3.051787	-3.234113	-4.439144	-3.703474	-8.573540	0.903039	0.299484	0.052716	-0.207609	-0.280845	0.078100	0.237097	-0.120481	-0.207646	-0.358509	-0.631007	0.248114	-1.176133	-1.029506	5.476714	-2.420456	-12.007593	0.583836	0.989849	-2.844526	-1.373055	-1.469427	-4.182117	7.470869	3.313589	2.557645	-2.269952	10.921118	0.233796	-1.525924	0.053111	-0.223040	-2.205881	15.034392	-112.063197	3.490435	1.878655	-0.060275	-0.170872	-0.238018	-0.120965	0.148619	-0.022664	-0.010792	0.015603	0.000000	-0.028824	-0.064510	0.001090	-0.193960	-0.549562	-1.295517	-1.331748	-1.384155	-0.685765	-1.334023	-0.708260	0.765334	1.338985	0.546745	-0.655711	-1.091957	11.476337	1.333254	-0.589964	-0.129024	0.112002	1.123773	0.594773	-0.361288	0.749103	
-0.268415	0.284700	-0.108178	-0.389930	-2.125504	-2.031980	-2.213448	-3.221734	-10.482800	0.455723	0.026044	-0.003275	-0.061748	-0.198842	0.143656	0.176139	0.087168	0.159973	0.243051	-0.246057	0.631007	-3.071292	-1.311534	-1.101571	-0.000350	1.948909	-0.310486	2.704921	9.423673	-0.285090	-1.160157	-6.922078	-0.907975	1.195360	-1.975877	-2.491506	5.070172	0.525684	4.887706	0.457379	-1.082290	-0.118900	-4.394498	-0.956528	3.661117	-1.785387	-1.250066	-1.697423	-0.748639	-0.441946	0.679068	-0.099907	-0.176673	-0.043257	-0.028824	0.000000	0.053248	0.274158	0.171177	0.117588	-1.175568	-1.898845	-4.226631	-2.059509	-3.322981	7.708091	-0.193004	0.589811	0.422235	-0.664447	-0.558747	0.086979	0.227773	-0.871143	-0.687020	-0.013919	-0.565143	0.056308	-0.551347	10.291134	
-0.326808	1.250239	0.025607	0.221594	-1.186441	-2.311463	-1.751306	-1.720696	-0.187806	1.116289	0.573575	1.102603	-1.137527	-3.575262	0.173618	-0.001363	-0.084349	-0.155466	-0.082363	-0.536828	-1.484092	-2.545278	-1.487598	-0.310956	7.728584	1.579113	-0.201728	-2.458490	-2.626366	3.375256	-0.100881	86.282105	-25.177794	-10.539225	-1.421500	-1.999283	8.943649	5.491255	-3.573063	-42.120715	-2.300981	5.423914	-4.914993	-1.987711	-3.803848	-3.824907	-2.611176	10.195183	-93.842640	1.113912	-0.383589	-1.635142	-1.038757	-0.384734	-0.064510	0.053248	0.000000	0.041880	0.070113	1.101507	0.538815	-0.767217	-1.883789	-2.232486	-1.945766	-5.667288	-1.308758	-0.965814	-0.575853	-0.543631	-0.335990	-0.119053	-0.512170	-0.796265	-1.027570	-0.376683	-1.019673	-0.280704	-0.378563	-0.404531	
-0.650245	-3.850456	-0.643694	1.149902	-2.783614	-13.745821	-2.998202	-1.812218	-0.760165	1.004614	-0.438740	4.467117	-1.912425	-3.276871	0.594328	0.106958	-0.155085	-0.280812	-0.134183	-0.174961	-1.210952	-1.256261	-1.274063	-11.814825	-3.854714	-572.104167	-0.593202	-3.257661	-2.368756	-1.309877	0.092484	-0.804780	2.603217	-9.562235	-1.178979	-1.673921	-8.935083	-3.202109	-4.735097	-3.622572	18.163445	-6.613383	4.705795	-1.795935	0.301183	-7.481768	0.086340	-12.433197	-8.979978	1.667349	-0.811673	-2.717383	3.063792	0.084019	0.001090	0.274158	0.041880	0.000000	0.013257	0.225001	0.630132	-0.211374	-1.337409	-2.001390	-1.969161	-2.744323	-1.651435	-1.170690	-0.967465	-0.791461	-0.738359	-0.106396	0.194689	-0.572035	1.415411	-0.309218	-1.153665	-0.872432	-0.542414	-0.105449	
-0.780297	-1.495418	-1.939428	2.646781	-14.742915	11.812966	9.066989	-3.721864	-2.047252	-1.755734	-0.988607	7.002406	17.301090	-5.309367	4.303928	0.321192	0.203369	0.147132	0.127310	-0.073759	0.058154	-8.764311	0.646291	-1.666706	-1.543738	-0.708397	-0.965442	-47.255814	0.698167	-0.777223	-0.862876	1.385096	-2.042151	0.839545	-5.189983	-1.203833	-22.822062	-0.673504	6.609796	-3.614634	0.092843	4.755705	-1.048869	-7.454545	-6.028353	-2.491850	-0.655444	-1.954609	-2.157506	-4.811919	-4.746903	-2.079564	2.279880	0.733626	-0.193960	0.171177	0.070113	0.013257	0.000000	-0.006202	-0.135115	-0.334410	-1.116945	-1.849476	-1.765058	-1.855065	-0.506770	-0.765816	-0.349632	-0.777185	-1.093791	-0.514622	0.118067	0.224240	1.529592	0.371595	-0.433013	-1.153685	-0.643576	-0.213121	
1.900516	2.350016	-2.295315	-2.098590	0.471320	3.374760	-1.696448	-4.296930	-2.709652	-2.014924	1.533419	-1.250825	-1.211030	-0.425433	-4.660781	0.129946	3.937439	3.194758	0.373240	-0.095955	0.484801	-5.791472	-1.205637	-0.219767	0.378492	4.009436	-2.215323	0.839957	5.429499	-0.406001	-1.715899	0.608846	-4.274809	-0.804487	-3.272135	-0.527518	-1.120430	-0.548819	23.072638	-2.730649	-2.080868	0.006967	-2.838234	-2.280519	-3.906317	-1.874668	-0.497938	-68.408163	-1.936858	-7.916562	-6.890057	-4.726026	-0.820831	4.023930	-0.549562	0.117588	1.101507	0.225001	-0.006202	0.000000	-0.032840	0.080696	0.135220	-0.200431	0.324139	-0.147177	0.304690	-0.606507	-0.397410	-0.305607	-0.844110	0.759059	1.271130	0.390399	0.262752	-0.552039	-0.605488	-0.677047	-0.605820	-0.264552	
-0.960226	-2.697762	-1.670965	-2.624401	-3.361261	2.918106	-1.398060	-48.405836	-5.648271	-7.137446	-0.957669	-0.973977	-0.566343	-0.567522	-0.897602	-1.140429	1.618534	1.844211	-0.394757	-0.231891	0.049559	0.512514	0.935889	-0.090845	1.543199	-0.413162	-2.981491	-1.000616	-4.598775	-1.059023	-1.152038	-1.126501	1.332586	-0.540986	-1.769314	-1.232334	-0.903230	0.071326	-3.776382	-2.630328	-0.408167	-1.102821	-97.818452	-0.943065	-7.183914	-1.792508	-0.924065	-0.542493	2.908810	-1.690793	2.060244	82.807487	-0.640675	-0.763793	-1.295517	-1.175568	0.538815	0.630132	-0.135115	-0.032840	0.000000	0.096147	0.505406	0.124753	0.904702	-0.454897	-0.420376	-0.377501	-0.653529	-0.473854	-2.295318	0.532725	0.797837	-0.427538	-0.175947	-0.334347	-0.797314	-0.666746	-0.797517	-0.651768	
-1.888563	-3.472739	-3.483585	-5.389876	3.392151	-0.813797	-1.557527	-0.462622	1.211136	-6.399339	1.012822	-2.950357	-1.800920	-0.146967	2.056681	9.592226	-7.251653	0.594422	-0.638912	0.478091	0.494170	0.353287	0.108523	-0.157041	0.746831	-0.631129	-2.047792	-1.609595	-1.620215	-0.831632	1.047799	-0.861319	-0.380275	1.131330	0.305521	0.275290	0.064977	2.401106	-2.743285	-0.303939	-0.820030	-0.544760	-1.543124	-0.876968	-1.290264	-1.463257	-1.615942	-2.508560	6.525434	-1.667973	-4.749797	-2.145462	-1.362974	-0.995537	-1.331748	-1.898845	-0.767217	-0.211374	-0.334410	0.080696	0.096147	0.000000	0.080618	-0.447178	-0.687510	-0.568318	-0.377287	-0.888936	-0.232401	0.132440	-2.883219	-0.520497	-0.289666	-0.680397	-0.868119	-0.394172	-0.372331	-0.506936	-1.353284	-0.721298	
6.685043	4.461109	-5.239188	-3.998049	4.782361	-7.618491	-2.287515	0.447888	0.008681	0.568504	-0.321306	0.176603	6.797234	-0.914727	1.932865	0.969590	0.197094	-0.853394	-0.806921	0.879991	0.997831	0.179372	-0.184758	0.128993	2.177329	-0.287534	-2.858280	-1.266598	1.356913	-0.508927	-0.667225	-0.332923	0.023925	0.337029	0.934010	0.031553	-0.643144	-0.043965	-1.618974	-1.210381	-1.970962	-1.150583	-2.136413	-2.044958	-2.354654	-3.317058	2.481823	0.350113	14.936379	-4.616657	-5.507562	-2.517860	-1.274769	-0.826233	-1.384155	-4.226631	-1.883789	-1.337409	-1.116945	0.135220	0.505406	0.080618	0.000000	-0.079990	-0.273639	0.077854	-0.029058	-0.531416	3.974015	0.124502	-1.415997	-0.936553	-0.623562	-0.433204	0.006574	-0.363754	-0.295432	-0.443561	-0.935314	-0.596949	
-2.052576	-1.368216	-0.734667	-1.563861	0.721616	1.036790	0.513387	1.260575	-5.115713	-2.544573	-0.538133	-0.257283	-3.950253	-1.160040	0.086765	0.092278	0.315607	-1.071282	-1.133895	-1.609909	-0.953160	-1.635792	-0.319613	-0.079518	-0.075527	-1.592297	-2.195977	-1.472728	-68.638298	1.145085	-1.912721	0.093669	0.212152	2.686798	2.670691	-0.206388	-2.148314	-1.018575	-0.858794	-2.081131	-1.589878	-2.489332	-4.317578	-4.734368	-1.025164	-4.980681	-2.746891	-1.229376	1.423566	0.117958	3.117978	9.918962	-2.700764	0.082634	-0.685765	-2.059509	-2.232486	-2.001390	-1.849476	-0.200431	0.124753	-0.447178	-0.079990	0.000000	-0.087626	-0.516604	-1.065118	0.018617	1.060403	-0.385168	-0.511282	-0.031284	0.185252	-0.826550	-0.345077	-0.582441	-0.004453	-0.239751	-0.607801	-0.465709	
-3.107429	-22.527337	-1.937466	-5.737269	9.300752	-36.601232	0.085223	3.239758	4.300634	8.129046	0.286211	4.883631	0.031367	0.903258	5.463302	-2.032638	-1.887249	-1.361551	-0.442533	0.695839	-1.086265	-2.084937	-1.267742	-0.145961	-0.263824	-0.258935	-0.690334	-1.413819	-2.365865	-1.166553	-0.556189	-2.128966	-1.286111	0.192906	-0.650097	1.011417	-1.986860	-1.236942	-0.464702	-1.559996	-1.325100	-0.796117	-0.657562	-2.679408	-0.216915	-2.813867	-1.064268	-1.627783	-0.478612	-1.006854	0.169676	0.038902	-1.579778	-0.116803	-1.334023	-3.322981	-1.945766	-1.969161	-1.765058	0.324139	0.904702	-0.687510	-0.273639	-0.087626	0.000000	-0.052575	-0.153642	-0.126865	-0.588487	-0.206505	-0.255803	-0.525384	-0.468239	-0.559388	-0.495110	-0.698008	-0.337415	-0.589881	-0.344401	0.178935	
-1.973237	-9.376748	-4.583403	9.555140	-0.877908	1.655154	-0.076665	8.509330	-1.602017	-2.252344	-4.982713	4.999096	0.045699	1.057307	3.748074	-0.915716	-0.595915	-0.666576	1.108397	-2.530631	-1.937834	-1.490133	-1.728148	-0.569568	-0.360049	-0.050940	0.185304	12.873958	-4.469733	-0.605699	-1.089443	-1.750506	-1.822821	-1.180672	-1.774454	0.048402	-1.424632	-17.556190	-1.758512	-2.213168	-2.409971	-17.899080	-1.744668	0.384424	46.778670	-5.240848	-2.198691	-0.523262	0.534754	5.511009	3.197398	-2.457466	-1.149705	-0.714150	-0.708260	7.708091	-5.667288	-2.744323	-1.855065	-0.147177	-0.454897	-0.568318	0.077854	-0.516604	-0.052575	0.000000	0.151502	0.699898	-0.282982	-0.451722	0.123959	-0.915613	-0.498537	-0.113605	-0.236440	-0.167285	-0.257607	-0.080183	-0.527547	-0.405793	
-0.771688	-5.412218	-3.233939	-1.304390	-3.107319	1.625288	-0.113278	4.195112	6.597238	-2.829318	23.513991	20.353179	3.065355	0.677525	-1.197730	-0.186143	-2.565090	-1.687397	-0.887924	-1.035255	-2.789373	-1.164790	-5.640893	8.094576	-0.308740	0.491038	-0.283531	-0.308985	-14.850460	-2.215369	-2.843008	-1.417773	-1.739149	-2.380011	-1.801929	-0.858472	-4.150939	5.716292	-1.612236	0.538917	2.361783	-1.772445	-2.284857	-0.693005	1.502716	-0.478698	-5.350685	-0.527141	0.606126	0.293633	1.482464	-0.343441	0.094998	1.073828	0.765334	-0.193004	-1.308758	-1.651435	-0.506770	0.304690	-0.420376	-0.377287	-0.029058	-1.065118	-0.153642	0.151502	0.000000	0.018310	0.239522	-0.106500	0.518924	-0.362448	-0.327856	-0.026994	-0.503356	-0.613638	-0.809376	-0.677439	-0.263585	-0.494117	
1.459901	6.127383	1.726828	2.959389	0.214618	0.957261	-0.003198	-4.485900	-0.795523	-1.504360	0.069193	-0.313774	1.967063	4.210809	13.081156	-0.356561	-1.995853	-11.674566	2.445239	-3.350786	-1.519121	-4.900505	-0.976061	1.481649	1.273720	-6.101167	-0.211237	-0.099853	-0.230002	-1.863889	-1.193646	-1.070565	19.170040	-1.578516	-5.872226	-0.782527	-1.658926	0.863647	-39.845204	-3.923122	32.649109	0.516288	1.077877	1.473115	-0.474937	0.800210	-0.565908	2.261408	-1.898046	0.203607	-0.246732	-0.735314	-0.281818	0.974923	1.338985	0.589811	-0.965814	-1.170690	-0.765816	-0.606507	-0.377501	-0.888936	-0.531416	0.018617	-0.126865	0.699898	0.018310	0.000000	-0.196634	-0.285349	-0.049319	-0.726628	-0.003764	0.284211	-0.191936	-0.345995	-0.576750	-0.447539	0.018606	-0.233149	
-1.585680	-1.182091	1.409729	3.098140	-1.625216	-2.270590	-2.896719	-11.289717	-3.032851	-0.791694	-4.459013	-0.447635	0.702283	1.512446	1.376917	0.201379	-0.964196	-4.694222	-0.650973	-1.586905	-1.201048	-8.812558	-1.105736	-0.096974	1.353973	3.698263	-3.837098	-0.103773	-0.275779	-0.957571	-1.044603	-2.016531	-6.534228	-1.149974	-0.917668	-1.212075	-1.578526	2.767329	-2.675094	-1.892961	0.412370	0.341037	-0.819110	0.890065	-1.188377	-0.641767	-1.770164	-1.224755	-2.091283	-1.118095	-1.271717	-0.270897	-0.109719	0.499681	0.546745	0.422235	-0.575853	-0.967465	-0.349632	-0.397410	-0.653529	-0.232401	3.974015	1.060403	-0.588487	-0.282982	0.239522	-0.196634	0.000000	-0.180599	-0.239450	-0.910139	-0.294464	-0.642199	-0.423552	-0.024763	-0.336430	-0.720821	-0.112560	-0.321484	
0.243757	-1.660160	-0.102515	0.227195	1.014289	3.293568	-7.485053	-1.507016	-1.344211	-0.455872	1.617063	-3.034574	-0.829828	-1.145433	-1.313768	-1.407584	-1.745197	-1.722483	0.100130	-0.549490	-3.567905	4.951686	-0.664921	0.734964	-0.393180	-8.051953	-2.068027	0.041543	-0.455997	-0.142417	-0.204357	-1.519959	-1.398502	-6.309689	0.135235	-0.750863	-0.458910	4.513740	3.052888	0.737143	3.508091	0.682675	7.051793	1.476314	3.649391	2.786719	11.729235	3.318094	2.312721	0.196044	-0.282740	-0.753781	-1.157980	-1.028536	-0.655711	-0.664447	-0.543631	-0.791461	-0.777185	-0.305607	-0.473854	0.132440	0.124502	-0.385168	-0.206505	-0.451722	-0.106500	-0.285349	-0.180599	0.000000	-0.308860	-0.707759	-0.054931	-0.102817	-0.114834	-0.357614	-0.596930	-0.483024	-0.513045	-0.638366	
-1.651210	-0.772389	-0.150355	0.150034	-14.940118	-3.095339	-0.496758	1.071751	-16.137922	1.766915	10.279526	-0.280191	0.128457	-0.704304	0.437661	-7.726818	-3.657273	-1.476223	-0.473748	-2.470822	-1.999745	-5.506400	-3.483236	-1.280970	-0.505584	-6.699735	51.152600	-3.787850	-7.228170	-0.508208	-0.181386	-0.354674	-1.053813	-2.880791	-2.412005	-0.639814	-4.340190	-8.576297	-2.465673	-1.173095	-1.368024	-1.185932	-6.773737	0.348872	3.135537	2.021885	1.204803	3.323186	1.582684	1.744901	-0.568368	-0.996914	-1.377078	-1.617624	-1.091957	-0.558747	-0.335990	-0.738359	-1.093791	-0.844110	-2.295318	-2.883219	-1.415997	-0.511282	-0.255803	0.123959	0.518924	-0.049319	-0.239450	-0.308860	0.000000	-0.177399	-0.261055	-0.348987	-0.519740	-0.665285	-0.097925	-0.347404	-0.152716	-0.443618	
-8.385737	-6.647150	-0.581189	0.241264	-0.488717	13.942555	0.851006	1.134757	-0.022144	-0.031361	-0.796030	-1.353719	-0.994297	-27.470309	-7.362191	-4.341329	3.979785	-4.447373	0.745693	-1.019937	-0.916284	-1.424795	-2.932142	-0.407050	-0.519821	-1.125550	-0.254840	-1.983833	-1.682151	-2.245386	0.067522	-0.248524	0.424473	-2.936739	0.118710	0.575771	-2.927213	-3.803373	-3.629566	-3.761691	-6.415197	-1.707135	1.113267	-2.354059	-1.246276	-4.469042	-3.004455	-9.176995	-0.260852	1.200218	-1.304116	-0.880895	-0.556334	1.376249	11.476337	0.086979	-0.119053	-0.106396	-0.514622	0.759059	0.532725	-0.520497	-0.936553	-0.031284	-0.525384	-0.915613	-0.362448	-0.726628	-0.910139	-0.707759	-0.177399	0.000000	-0.128609	-0.599905	-0.355675	-0.446813	-0.007408	-0.460754	-0.378788	-0.197140	
-5.538409	-0.705635	2.592314	-1.173120	41.389245	0.573978	2.025851	1.035231	-0.086431	-0.250145	0.326511	-0.192900	2.514088	5.016707	-0.186414	-0.877046	-2.043162	-5.065217	-2.856837	-3.929694	7.041826	1.256007	-3.098349	0.686952	-0.206836	2.315585	-0.274009	-0.917352	-0.496696	-0.155074	4.447120	-0.203099	-0.825213	-1.112419	-6.881171	-1.643916	-3.909543	-2.621837	-4.719110	3.160901	-0.828605	-1.218822	6.023644	-1.269854	9.605728	-1.158862	0.059756	-7.585372	-1.785702	-0.307453	-1.153281	-0.723083	-0.214862	0.506103	1.333254	0.227773	-0.512170	0.194689	0.118067	1.271130	0.797837	-0.289666	-0.623562	0.185252	-0.468239	-0.498537	-0.327856	-0.003764	-0.294464	-0.054931	-0.261055	-0.128609	0.000000	-0.233078	0.104881	0.058025	0.063707	0.031830	-0.156309	-0.077306	
-2.750888	2.077936	1.632218	6.702165	9.655738	-0.301036	-5.490261	-1.198935	-0.761403	-0.544720	0.029252	0.174389	4.027156	0.458643	0.224043	-0.469822	-0.897330	-0.272253	-0.667485	-0.211078	1.091549	3.590743	-0.173554	-0.485359	-0.596383	0.097722	0.277551	-1.831407	-0.417812	-0.241708	-1.322175	-0.664699	-1.290298	-0.729548	-1.227147	-2.945991	4.855005	-2.068829	-2.381432	-7.841554	-4.004154	-4.026694	-1.767044	-1.863644	-1.753640	-1.376139	-2.052721	-0.070653	1.214239	1.050330	2.541379	-0.607844	-0.771953	-1.120103	-0.589964	-0.871143	-0.796265	-0.572035	0.224240	0.390399	-0.427538	-0.680397	-0.433204	-0.826550	-0.559388	-0.113605	-0.026994	0.284211	-0.642199	-0.102817	-0.348987	-0.599905	-0.233078	0.000000	-0.035023	-0.099729	-0.633928	-0.476936	-0.751880	-0.184995	
-0.428616	1.213359	-1.437052	-0.528707	-3.447351	-1.536059	-0.121854	-0.404522	-2.320281	-1.932314	-2.032699	16.655648	2.200941	2.057799	1.065771	-0.463758	-1.267898	-11.788517	1.361134	3.693990	0.471795	-1.074146	-0.504557	2.507530	-0.031736	-0.532667	-1.131938	-0.019739	-0.626297	-0.481279	-0.872052	-4.759465	0.333482	-0.092082	-0.308736	-1.085697	-0.714262	-3.163197	-2.648830	-6.765126	-4.775243	-1.456205	-4.269745	2.214121	0.452478	0.172244	0.983751	1.540533	5.303997	221.379679	-9.215403	9.859468	0.474461	-0.027416	-0.129024	-0.687020	-1.027570	1.415411	1.529592	0.262752	-0.175947	-0.868119	0.006574	-0.345077	-0.495110	-0.236440	-0.503356	-0.191936	-0.423552	-0.114834	-0.519740	-0.355675	0.104881	-0.035023	0.000000	0.004300	-0.348931	-0.404890	-0.318993	-0.166960	
-1.104672	-1.758963	-2.002245	-1.366425	3.018042	-2.059893	1.087328	-1.812886	-0.629697	-1.291944	-2.521421	-1.568526	-0.577144	-11.454205	4.814821	-0.346266	0.177712	-7.791629	-12.000668	-0.530412	-1.209868	-0.925052	-1.153840	0.424031	-0.142526	-0.829480	-1.132906	-2.104862	0.169267	1.037944	-0.509053	-0.466241	0.219620	-2.152591	-0.626192	-0.422875	0.150625	7.331751	6.845055	-2.593868	-2.675000	-39.050676	2.426024	6.744055	0.928262	0.507177	0.924862	0.691864	0.350436	1.295363	-0.488305	-0.843018	-0.921097	-0.488253	0.112002	-0.013919	-0.376683	-0.309218	0.371595	-0.552039	-0.334347	-0.394172	-0.363754	-0.582441	-0.698008	-0.167285	-0.613638	-0.345995	-0.024763	-0.357614	-0.665285	-0.446813	0.058025	-0.099729	0.004300	0.000000	0.004620	-0.283552	-0.028984	-0.228693	
-6.654658	0.303452	-1.138243	-3.327470	-1.843416	-3.969503	-8.263784	-4.637074	-9.967308	-2.827628	-1.329830	-2.561068	-4.286149	0.175966	0.091388	-0.429231	-2.586179	-3.114188	-0.293160	-0.648221	-0.657397	-1.834527	-2.584316	-1.077824	-1.232285	-0.954465	-1.564108	-1.488320	-1.030293	-0.206323	-1.480630	-2.410889	-1.055487	-1.670530	-3.975233	-1.206519	-1.080575	-2.151422	-2.576480	-20.246370	-1.416433	-0.665067	-0.252332	-11.192671	3.918644	1.950601	8.902971	0.421132	-0.615254	-0.682132	-1.440657	-0.974078	-0.277333	0.731135	1.123773	-0.565143	-1.019673	-1.153665	-0.433013	-0.605488	-0.797314	-0.372331	-0.295432	-0.004453	-0.337415	-0.257607	-0.809376	-0.576750	-0.336430	-0.596930	-0.097925	-0.007408	0.063707	-0.633928	-0.348931	0.004620	0.000000	-0.126750	-0.108723	0.080390	
8.863073	-1.955919	-5.767258	0.082623	-3.220108	18.140647	-1.060515	-0.972049	-0.380980	-4.028284	7.072604	-8.996617	7.677352	-2.401838	-1.356771	-0.617264	1.157760	1.011030	-0.226711	45.843813	-0.863815	-2.614016	-1.773112	-0.881179	-0.879769	6.879315	-1.588291	-1.374601	-0.455818	-0.881597	-1.315004	-2.034714	-0.978429	-3.210412	-1.650577	-1.452952	-2.790579	-1.122550	-2.389411	8.473421	-0.872586	-2.506693	-1.576168	0.551489	-1.077924	0.225313	3.496461	1.608060	-7.070719	1.262716	-0.161391	-0.629031	-0.433265	-0.168806	0.594773	0.056308	-0.280704	-0.872432	-1.153685	-0.677047	-0.666746	-0.506936	-0.443561	-0.239751	-0.589881	-0.080183	-0.677439	-0.447539	-0.720821	-0.483024	-0.347404	-0.460754	0.031830	-0.476936	-0.404890	-0.283552	-0.126750	0.000000	-0.233734	-0.070251	
-0.358609	-0.401596	-1.086725	-1.787070	-23.785388	-4.417160	0.374251	9.822359	-2.421063	-2.071946	-3.301464	5.790116	1.097205	0.162700	-0.606624	-0.762082	-1.155333	-0.978854	-0.495011	-0.798253	-0.945394	-1.658571	-0.438448	1.114216	0.380204	-1.190643	-0.826822	0.597269	-3.530524	-1.435941	-2.105861	-3.436760	-1.682026	-3.105353	-5.667114	-1.670549	-4.293342	-2.747885	-1.741863	-23.435272	-6.305556	-4.030223	-5.140574	-13.638214	-96.425094	4.080840	1.603450	0.501322	-0.022650	-0.477762	-0.732219	-1.329678	-0.423119	-0.073195	-0.361288	-0.551347	-0.378563	-0.542414	-0.643576	-0.605820	-0.797517	-1.353284	-0.935314	-0.607801	-0.344401	-0.527547	-0.263585	0.018606	-0.112560	-0.513045	-0.152716	-0.378788	-0.156309	-0.751880	-0.318993	-0.028984	-0.108723	-0.233734	0.000000	0.052182	
1.348506	0.225874	1.148510	-1.847218	-1.290820	-7.681583	-56.465087	-4.799359	-1.695029	-1.942451	-1.961247	-2.803398	-20.262222	-16.017089	-0.140073	-0.707416	-0.163989	57.465409	0.247781	-0.633252	-0.057506	1.266355	-0.048078	0.191543	-0.987042	-1.010170	0.083356	0.826519	-1.344282	0.459478	-3.610290	-3.189407	-1.640004	-3.057682	-1.468302	-3.153412	-1.471619	-1.540645	-4.068157	-4.920188	0.575407	-1.309128	0.742512	-0.054554	4.967641	-0.212893	0.577822	1.223890	-12.944328	1.155190	-0.232871	-0.844924	-0.410278	0.153486	0.749103	10.291134	-0.404531	-0.105449	-0.213121	-0.264552	-0.651768	-0.721298	-0.596949	-0.465709	0.178935	-0.405793	-0.494117	-0.233149	-0.321484	-0.638366	-0.443618	-0.197140	-0.077306	-0.184995	-0.166960	-0.228693	0.080390	-0.070251	0.052182	0.000000	


==> plots/covariance_lowz_ratio/covariance2_g512.txt <==
0.000000	-0.025691	-0.103644	0.246276	0.193528	0.196874	0.177408	0.143854	0.216029	-0.448098	-0.536089	-0.517506	-0.472961	0.048268	0.062687	0.317887	-0.785116	0.800430	0.033300	-2.034643	-3.701538	-2.547683	-3.015957	-1.366329	2.438097	-2.243485	31.640845	-1.795931	-2.048684	-9.123547	-0.216830	-2.070179	-0.443100	-0.244484	-7.016123	3.084946	-1.896221	-0.520699	-0.218572	-0.822579	-6.180255	-6.161836	-0.216745	-3.301724	-2.544634	-3.079165	-0.560149	-145.510040	-2.458321	-0.454823	0.946719	2.546490	-2.662586	0.491222	0.317404	-0.070611	-2.278411	1.278418	0.108542	0.011437	0.418858	0.054279	0.128944	-0.768429	1.591639	-1.398664	1.417117	0.101228	1.845383	0.395632	12.705493	-1.348311	0.421765	131.847909	0.579973	0.191970	0.501965	-0.206634	-0.385542	-1.109465	-3.477581	-0.571384	1.462405	0.012789	2.900284	-0.878793	0.216709	1.131740	-0.345422	1.075568	0.471712	-2.136799	-23.524545	-4.348897	-1.000968	34.519123	-0.251094	-1.457177	-0.234959	1.304814	0.290455	1.469002	0.196254	-1.315898	0.065522	-0.006914	
-0.025691	0.000000	-0.024368	0.239011	0.188484	0.197474	0.296789	0.234095	0.262464	-0.169877	-0.408016	-0.310623	-0.257544	0.117534	0.396974	0.210624	-0.684911	0.316942	0.071639	-1.938980	-3.707400	-1.895070	-2.357359	-0.853407	0.361292	-2.100000	-8.938036	-5.141961	-10.837882	-8.773950	0.574026	-1.421755	-0.908675	-1.124151	-70.245977	5.133017	-1.653158	-0.302578	1.483133	-1.049628	23.284150	12.429125	-0.045410	-5.894254	-2.418013	5.737096	-0.087838	22.354931	-2.476928	-0.529985	-4.832573	1.593939	-3.955449	1.485073	-0.379156	-0.313376	-1.539908	4.362067	0.026991	0.110795	0.769799	0.276840	0.766294	0.285870	5.100050	-0.188320	3.052084	0.555573	2.886030	0.339632	-4.534416	-1.760795	-0.097877	5.945868	1.101647	-7.778499	-15.862799	-0.923493	-0.569617	-0.294419	-2.022868	-0.085062	5.781345	-1.890193	2.936843	-0.562774	0.209314	0.934984	0.217384	-0.127170	-0.851520	-2.937313	-3.793790	-3.624399	-1.042592	5.366277	-2.248800	-1.866553	-1.087363	1.182720	4.471930	1.025006	0.724345	-1.413448	1.960087	-0.708344	
-0.103644	-0.024368	0.000000	0.173082	0.130440	0.135507	0.255980	0.304191	0.232996	0.109369	-0.267348	0.195863	-0.051637	0.548389	0.497397	-0.286229	-0.942416	-0.806913	-0.331376	-2.050535	-4.444517	-1.359689	-1.131937	-0.388000	-3.104400	-1.701548	-5.887909	-14.516253	4.614067	-9.476073	1.143994	-0.725185	-1.347420	-5.856013	0.200778	4.180836	-0.657213	0.114570	4.890815	-1.271292	5.529086	0.701470	0.704198	9.317125	-4.041707	0.271466	0.032383	70.811429	-2.178385	-0.721691	-2.835983	1.476475	-10.111886	-11.123220	-0.577548	-0.537427	-1.284346	3.464050	-0.037098	0.082461	1.155590	0.597167	1.084135	0.284575	279.270492	1.054920	7.307984	1.051881	2.810854	0.096133	-2.434823	-3.474403	-1.057098	-0.206692	-1.224347	-0.980748	-1.698119	-1.133561	-0.399011	0.262503	-1.222745	0.178826	-6.668339	-4.157233	2.703349	-0.544867	6.489716	0.022166	0.127168	-3.144104	-2.620164	-1.377487	-1.857025	-0.771710	-0.838362	-1.421686	-1.810900	-2.483621	-2.044160	-0.686393	-2.235814	1.502650	1.843005	-1.490118	0.667616	-0.786301	
0.246276	0.239011	0.173082	0.000000	-0.010522	-0.033169	-0.011532	0.026082	0.111110	-0.184470	0.328076	-0.116909	0.583796	0.463158	0.659808	2.208744	0.539438	0.825699	-0.630927	-0.990307	-1.068652	-1.578200	-3.068043	-5.226659	-0.638605	5.654157	1.091644	-0.653340	-1.756404	0.591931	1.176907	-1.309510	-0.781534	-1.057348	1.179461	0.648212	-1.542572	-0.907964	-12.900000	-1.783444	-13.715063	21.530541	-0.096965	-2.840995	-0.717659	0.118391	0.784521	8.386918	22.477772	-1.977019	-2.582320	-0.536741	0.116169	-1.190185	-0.631829	-0.886487	-12.218784	-5.587381	5.398878	2.398803	1.938862	0.886593	0.465846	0.403618	0.136383	0.286959	-0.082811	0.008770	0.491953	0.341679	2.547915	0.814338	-4.693938	1.573652	3.588046	1.057471	-1.118937	-4.064423	0.564476	-1.144704	4.546750	-1.820118	-7.999673	-0.497430	-4.360145	17.102783	-0.544027	3.167601	-0.200886	11.657049	-2.268734	-3.134509	1.927555	-5.725983	-0.559708	-8.555068	-2.737434	-0.375118	9.949324	-8.600475	-3.768652	-1.499231	-2.833333	0.224643	-1.501753	-0.030252	
0.193528	0.188484	0.130440	-0.010522	0.000000	-0.009118	-0.013060	0.010279	-0.004214	-0.170206	0.090037	-0.207164	0.151370	0.044829	0.408981	0.874175	-0.051740	-0.269931	-0.747354	-1.169811	-1.250138	-1.128211	-1.408967	-0.909923	-0.748508	14.901893	1.834090	-0.755561	-488.736842	5.698667	1.553403	-0.262134	-1.254704	10.157099	0.883625	0.842020	-1.303746	0.148421	1.730848	-1.433371	-18.170283	9.755307	-4.512265	-4.555853	0.226333	-1.893463	-1.618155	1.479364	-16.902243	-1.739161	78.890000	-0.836124	2.380145	-1.212574	-0.611121	-0.538378	-3.971859	-6.241628	3.035407	1.676006	2.511550	0.933114	1.162247	0.813484	0.901513	0.966780	1.048460	0.846992	1.338915	0.668038	13.838646	3.765652	-2.294425	2.540411	-6.942683	-9.838540	-1.268236	-2.523488	-0.129972	-0.265969	-1.441967	-1.398548	-3.265103	-0.887393	-2.934557	-5.388233	-1.130816	0.556763	0.793194	-11.891461	-0.319755	-3.326024	2.037380	-0.711148	6.059623	-2.254543	-1.847017	-0.928740	-4.401579	-0.095987	-0.780444	-2.455575	-1.953727	-0.364933	0.498914	-0.264741	
0.196874	0.197474	0.135507	-0.033169	-0.009118	0.000000	-0.009898	0.021353	-0.006453	-0.037519	-0.033432	0.052775	0.221736	0.313292	0.407793	0.359670	-0.563885	-0.920738	-0.836130	-1.255753	-1.435553	-0.950364	-0.558345	-0.452144	-1.121362	-6.218882	0.561346	-0.838023	1.801824	1.417103	2.797455	-0.117061	-1.646439	2.955938	-0.531776	-2.560984	-0.681054	0.632861	6.976427	-1.021949	-76.037076	-772.438596	-5.080834	-4.446811	1.633030	-0.329186	-2.427788	-119.651466	-5.946427	-2.196622	-4.108897	-0.069578	3.035379	-0.870516	-0.519773	-0.281338	-2.761708	1.787031	0.760993	0.791763	2.143624	1.004115	1.385910	0.854194	1.781793	1.230864	2.138758	1.743414	1.866077	1.190884	-11.737061	-2.704452	-1.759682	-0.098394	11.615658	5.657577	-3.287572	-3.857506	0.453138	0.415931	-0.187012	-1.648857	-2.471606	-13.992843	-1.054789	-22.182714	-0.211344	0.327244	0.600923	-6.819967	-5.409758	-1.257652	1.106204	-2.159486	4.718275	-4.016793	-0.833749	-2.004224	-3.896022	1.525088	-0.791703	-84.570000	-2.039210	0.010396	-0.419798	-1.240192	
0.177408	0.296789	0.255980	-0.011532	-0.013060	-0.009898	0.000000	0.049385	0.025161	0.027603	0.072847	0.137786	0.382325	0.230003	0.345479	-0.073845	-0.361700	-0.728414	-0.633340	-0.651597	-0.773425	-0.705218	-0.453941	-0.473498	-0.834027	-1.051308	-0.079400	0.237792	3.628091	-2.400236	0.183645	-3.427918	-2.780527	1.808079	9.650946	0.165272	-0.787681	0.636372	2.424296	-0.224962	-1.851458	-6.398120	-3.232727	-1.794697	-1.986623	-2.320688	-0.970320	452.137615	-3.881327	-4.251323	-1.423663	-0.728081	-4.375336	-2.047230	-1.590811	-0.521300	7.609848	0.022084	0.216555	0.674490	2.000276	1.076573	1.375575	0.891256	1.550394	1.462460	1.867296	4.232506	12.133088	5.896784	-7.608870	-2.806723	-0.473144	2.656605	-4.256407	-4.970533	-0.950881	1.541623	-0.215937	0.374615	-1.198370	-3.604689	-5.614719	2.481155	0.461668	6.748171	1.749890	4.213984	-1.030860	-0.104826	-14.414357	-3.145040	-1.159420	-2.872665	2.365733	12.473001	-0.210086	-1.693788	-1.297142	2.074900	3.306092	0.627830	-1.166165	0.998618	-0.382531	-1.462722	
0.143854	0.234095	0.304191	0.026082	0.010279	0.021353	0.049385	0.000000	0.002554	0.028722	0.097792	0.047213	0.107420	0.091784	-0.103877	-0.205773	-0.273233	-0.401027	-0.931643	-0.854301	-0.900253	-0.752644	-0.359472	0.521011	7.183232	-1.505695	-0.407540	-0.260613	-2.830050	19.340984	2.399163	-0.976221	-1.661933	-0.761491	-4.837676	-0.733514	-2.312136	-0.075329	-0.830536	2.682828	-45.234557	1.120203	-1.429141	-2.798031	-1.986638	-1.515424	-1.398022	-7.330671	-51.807271	-4.622048	-3.691147	-1.070811	-3.678676	0.749671	-2.527966	-0.815179	3.373685	49.977165	-56.853521	9.053174	1.555247	1.102588	1.589931	0.815063	0.492553	0.257480	0.000476	0.148876	-0.375635	-0.535355	0.625086	1.051075	40.194260	-2.281863	-0.117097	-4.683966	0.072816	1.998315	0.194090	1.235899	-1.161414	-16.593875	-1.238136	0.050572	-0.442575	1.975041	-5.135682	1.564976	-3.410683	-2.133999	-2.647236	0.105501	9.177726	-0.185953	1.674247	-2.806841	4.260970	-0.703806	4.510479	1.711870	-1.748105	-1.126562	-1.513213	-0.474836	-1.641395	-0.317810	
0.216029	0.262464	0.232996	0.111110	-0.004214	-0.006453	0.025161	0.002554	0.000000	0.052104	0.038797	0.114807	0.162090	0.302605	0.064220	0.197458	-0.342653	-0.352612	-0.767141	1.702625	18.117806	-0.532431	-0.039034	0.317609	3.223125	4.562725	4.852300	0.421867	-2.596611	9.628672	3.023699	-5.420570	-2.110742	-0.353776	0.295441	-0.612690	-1.183767	-0.112574	0.958947	-0.017787	24.353574	0.106094	-0.852801	-2.264750	-4.471289	2.276253	-2.415959	-7.788143	-18.340221	24.877826	-4.995010	-3.149015	-6.904712	0.649440	0.302241	0.960883	0.451754	0.373337	1.224875	1.636692	0.663211	0.817872	1.518009	0.853123	0.742281	0.572183	0.130726	0.528833	0.297466	2.815289	5.438977	-2.316083	-1.463705	-0.367662	1.074984	0.423881	2.750872	1.260203	0.996659	8.168229	-1.927900	-0.778322	-2.378169	-8.083985	1.800678	22.023024	-5.227450	-0.035185	-4.335894	-23.973976	-1.731931	-0.622131	-24.118533	2.653691	-2.412010	-2.021551	-0.806313	-1.461617	-2.709368	0.439068	-1.222470	-1.653103	-1.340072	0.812562	-1.071899	-0.592838	
-0.448098	-0.169877	0.109369	-0.184470	-0.170206	-0.037519	0.027603	0.028722	0.052104	0.000000	0.015094	0.019823	0.044146	0.021640	-0.058944	-0.307122	0.041756	-0.178844	-0.839719	0.812346	4.996387	0.232048	0.017158	-0.935829	17.959052	-0.304555	3.890788	0.262450	-0.714672	0.141917	36.674336	-2.957932	-2.221505	3.330562	-1.302797	-0.346335	-0.896495	-0.113725	0.433785	-0.355582	-1.018644	0.108644	-0.145795	-2.133099	-1.456315	47.283753	-1.587519	51.012519	-12.053494	-13.246988	-3.225284	-3.032404	-1.714741	-26.835294	0.219345	0.700810	5.508323	0.667410	1.553637	1.890720	0.926030	1.841741	1.849653	0.707139	1.334440	1.323370	0.474534	0.913317	0.701528	6.717255	-5.900925	-2.019923	-2.151668	-1.399553	1.914958	-0.366837	-0.401319	-0.095391	-0.152971	-0.236849	-0.532993	0.971371	-1.050472	-2.144238	4.575365	-2.108667	-2.892545	-1.888323	-0.806699	1.235837	-2.106113	0.215815	-1.221647	-1.114422	-11.899714	-6.608936	-0.186425	-1.117125	-21.627907	6.838187	-0.342709	1.699854	-1.015734	0.704322	-0.579949	2.024048	
-0.536089	-0.408016	-0.267348	0.328076	0.090037	-0.033432	0.072847	0.097792	0.038797	0.015094	0.000000	0.036922	0.040463	0.102512	0.003684	0.102133	-0.249298	-0.497845	-0.603180	-0.092732	-27.708129	4.273638	4.576220	8.023810	1.947345	2.693285	-2.269204	1.687762	-4.355433	-2.294071	0.043838	-1.467259	-3.813122	5.461174	10.117909	-0.757999	1.741356	-0.469707	-1.152411	-0.467593	-19.270027	-0.222564	1.636629	-1.496764	-1.734066	0.809250	-1.716292	-11.012534	-14.994261	-11.004460	-3.412702	-2.064383	-10.054019	-4.107215	0.596878	-0.067864	6.163471	1.494569	0.457077	0.610028	2.135361	0.605196	0.182278	0.159424	-0.173657	-0.156906	-0.118756	-0.075799	0.080277	0.019637	-0.336361	-0.974160	-3.056874	2.519634	-8.866234	-1.815671	-0.733069	0.293464	1.271477	-3.834727	-1.496869	2.440328	-2.695536	-3.480601	4.449456	-1.358978	-22.171758	-9.403260	-5.402124	6.203828	-1.180425	-1.656271	-0.771172	-6.626990	-0.707597	2.081472	1.248367	-1.778104	0.286961	-1.952575	-0.392293	0.238133	-0.582331	-0.651968	-2.135810	0.905364	
-0.517506	-0.310623	0.195863	-0.116909	-0.207164	0.052775	0.137786	0.047213	0.114807	0.019823	0.036922	0.000000	0.003061	0.025559	-0.056282	-0.166871	-0.054698	-0.571753	-0.768506	-0.688299	9.708835	2.901895	0.659001	-1.087704	-6.203458	-24.896914	-2.884198	-3.606498	-0.394300	-0.410940	7.555129	-0.743211	-1.750234	-0.293238	54.401330	-0.162385	0.006912	-6.627294	0.546729	0.227227	-25.824295	-0.148830	-1.666401	-1.883274	-2.059970	-8.225748	-6.467685	-8.022490	2.490151	-3.362256	-2.328803	-3.596121	-2.611502	-1419.170732	12.915081	-1.308778	2.377808	0.990276	2.408317	1.309319	1.136566	1.223670	0.919057	0.258648	0.473023	0.140200	0.286361	0.227634	0.035894	0.350705	-0.624210	-7.181277	-0.440462	-5.273983	-0.057315	-0.123635	-0.434583	-0.099437	0.034923	-0.633283	-1.939150	-2.286496	-1.667289	-3.472180	-5.232735	-0.740945	-1.941553	-4.608401	-3.222640	1.732925	1.397159	-0.109635	-0.151457	-0.581757	2.564911	1.623225	-1.430059	-2.002876	-1.129666	-5.832960	-1.098175	1.176399	-0.932293	-1.450207	-1.389118	0.846059	
-0.472961	-0.257544	-0.051637	0.583796	0.151370	0.221736	0.382325	0.107420	0.162090	0.044146	0.040463	0.003061	0.000000	0.105070	0.017347	0.223493	0.276314	0.208745	-0.215724	0.502565	6.858872	2.894342	1.402645	-0.460552	-4.150304	-0.204358	-2.855879	-0.955068	-3.623277	-0.035255	-2.941875	0.420510	2.497407	-1.571938	-0.978653	0.815968	0.692798	-13.406686	0.235878	-0.578649	-1.192573	-1.005679	2.566780	2.151287	-0.756117	-3.877953	-2.663712	-2.826891	-2.962901	-4.968559	-2.413699	-2.231856	-2.812892	2.252358	-3.251541	1.126727	-1918.600000	-0.465592	0.378631	0.141853	-0.510285	0.133841	-0.007720	-0.267724	-0.298886	-0.098065	-0.310877	-0.076253	0.232006	0.604098	2.660341	-4.909253	-1.122812	-0.642136	-0.308292	-0.759944	-0.642531	-0.372209	0.285198	1.090731	2.596575	-2.092800	-2.619762	-5.422965	-4.008179	-1.581549	-5.480274	9.794533	-1.296046	2.943779	3.090259	0.215941	0.134339	0.255761	-1.174712	6.914369	-0.518847	-1.363172	-3.295210	0.099386	-1.787207	-1.874572	-0.959125	-0.869401	-0.863812	0.744058	
0.048268	0.117534	0.548389	0.463158	0.044829	0.313292	0.230003	0.091784	0.302605	0.021640	0.102512	0.025559	0.105070	0.000000	0.019212	0.000162	-0.001692	-0.168332	-0.310244	-0.677796	4.091971	3.590951	0.717250	-0.046738	-1.162177	-1.785657	-23.311083	-2.335012	-2.575148	-0.669510	-6.391386	-0.659543	-2.619269	-4.952759	-7.015339	-1.778590	-1.291307	-1.252560	-0.861614	1.100509	-0.747017	0.073184	-6.068530	-9.643638	-3.409488	-0.959956	-4.248918	-3.006062	-2.693157	-3.189568	-1.522635	-1.393891	-2.782385	-3.573528	1.954746	-0.494925	11.759058	0.127819	0.954657	0.086816	0.262884	-0.047998	-0.141828	-0.102899	0.016192	-0.537737	0.047303	0.083282	0.108192	0.336600	0.353225	1.919262	-1.683217	-5.199036	-0.234244	-6.883160	-3.032792	-2.104733	-1.164479	-2.778799	-15.136765	0.499561	-3.350334	3.388016	4.842230	0.699903	8.527273	-0.883023	-3.080456	0.221270	-1.624221	1.020227	-14.364961	-0.477193	37.766907	8.988646	-3.415828	3.067813	-1.841987	-3.262330	-24.063477	-1.289974	-1.568453	-0.909244	-1.105379	4.815854	
0.062687	0.396974	0.497397	0.659808	0.408981	0.407793	0.345479	-0.103877	0.064220	-0.058944	0.003684	-0.056282	0.017347	0.019212	0.000000	0.049949	0.054104	0.001302	-0.198835	-0.592554	1.332150	5.495575	1.134551	0.116463	-1.024295	0.772522	-0.656358	3.220901	-0.551229	-2.545062	-9.273721	0.960897	0.899628	-3.910890	-0.772891	0.137940	-0.141292	-2.108121	0.503516	0.294664	-0.088395	-1.333128	-1.868637	13.361058	-0.879399	-3.572525	-5.718377	-1.793404	-2.067477	-3.508382	-2.618958	-0.974714	-1.445134	-3.921641	5.582903	-1.872718	-2.224530	-2.153638	-0.723503	-0.361672	-0.511749	-0.335478	-0.121383	-0.345022	-0.279029	-0.195996	-0.373492	-0.206190	0.054609	0.025411	0.252800	0.395130	-3.729964	-0.746008	0.038861	-2.813603	-3.217603	-2.012795	-2.278496	-13.846374	11.621959	3.416570	3.050049	-0.816595	-7.736897	0.998094	-34.793230	1.658354	1.603278	0.952821	-2.269340	3.253816	-3.054052	14.523598	0.567770	-0.301712	-1.511635	-2.062419	-3.954161	17.230982	-4.405208	-8.171496	-2.298344	-1.088383	-1.080340	0.552516	
0.317887	0.210624	-0.286229	2.208744	0.874175	0.359670	-0.073845	-0.205773	0.197458	-0.307122	0.102133	-0.166871	0.223493	0.000162	0.049949	0.000000	-0.016696	-0.046887	-0.269488	-0.347247	0.176383	0.040722	-0.139603	-0.043509	-0.181387	-1.470897	8.111036	-5.472222	-1.462666	-0.818117	5.239702	1.613902	-0.383053	1.909654	-0.322253	-0.484599	-1.263316	-3.220135	-0.325743	1.979666	2.752734	-0.926776	-2.841681	0.440622	-1.014060	-164.356164	3.566092	-6.453872	0.872113	7.623660	-1.516107	-4.046936	-0.477125	-3.658528	-3.650119	-2.007878	-5.417485	-6.134774	-2.413507	-2.102164	-1.134737	-0.987473	-0.849454	-0.421920	-0.491270	-0.297596	-0.514765	-0.173843	0.223665	0.139028	0.286225	-0.170744	-0.124341	-1.353774	-1.123385	18.418698	-4.429775	-2.206501	-1.734932	-2.990069	8.714994	-1.720439	-1.496966	-1.595512	-2.274792	0.479323	0.079488	-0.076933	-0.110938	-0.005343	-2.890200	-7.521216	-0.456025	0.854261	2.023247	-5.623060	-0.087830	1.068309	-8.064910	-0.970477	0.375759	-68.256489	-9.026549	-0.967556	-1.371392	4.774572	
-0.785116	-0.684911	-0.942416	0.539438	-0.051740	-0.563885	-0.361700	-0.273233	-0.342653	0.041756	-0.249298	-0.054698	0.276314	-0.001692	0.054104	-0.016696	0.000000	-0.020217	-0.076061	-0.212737	-0.089571	-0.183597	-0.095808	-0.030155	0.037049	0.076832	1.708383	-1.274587	-1.157522	-2.023786	-0.832262	0.677523	-1.886546	-0.374655	-0.481439	2.732135	0.303536	-1.769094	-1.208367	-1.374922	1.527520	-2.223447	-2.007608	-0.148405	-1.694235	-0.917590	-0.710605	2.239544	-0.657675	36.468858	-0.036581	2.062819	-0.773418	-1.622400	-2.587030	-1.524165	-2.171024	-2.984434	-2.612008	-3.551872	-0.846861	-1.775903	-1.569527	-0.692037	-0.586841	-0.383663	-0.358732	-0.089557	0.324164	0.090801	0.266365	-0.037715	0.051296	0.056044	0.785702	-3.538606	-3.691795	-3.203436	-1.703601	-1.801863	-3.742371	-4.341037	-47.147959	-0.478785	0.445958	1.302923	3.239232	8.646949	3.904983	-4.528959	-11.293241	-1.507811	1.089701	1.137195	0.965246	-1.213531	-0.423149	-1.824204	-4.599764	-0.954326	9.645845	-4.780232	-2.213530	-1.028682	-1.122550	1.323135	
0.800430	0.316942	-0.806913	0.825699	-0.269931	-0.920738	-0.728414	-0.401027	-0.352612	-0.178844	-0.497845	-0.571753	0.208745	-0.168332	0.001302	-0.046887	-0.020217	0.000000	-0.065467	-0.060826	-0.019204	-0.191971	-0.259906	0.500483	1.769999	0.396737	-0.930330	-1.315848	-1.472771	-2.241108	-1.058846	-1.850509	-1.863330	-1.728439	-0.573214	-5.675521	-0.195969	4.609401	-0.698887	-0.392181	-2.983330	6.421655	-3.400305	-0.808049	-0.857908	-1.736420	3.010694	0.351685	0.526928	66.270318	-3.016768	1.002546	-0.965509	-2.596066	-1.912928	-3.645098	-3.188264	-2.318343	-2.350705	-2.891682	-0.154407	-1.464018	-2.098091	-0.756493	-0.836928	-0.441109	-0.183285	0.058671	0.520615	0.430954	0.315787	-0.210636	-0.039074	-0.130203	0.931553	-8.882415	-8.552788	-10.335138	-0.150453	-0.747631	-2.046641	-2.719877	-5.486056	1.186784	0.003035	-5.141447	4.346535	-1.620357	6.986361	-0.781465	-3.032324	-1.344019	-16.544369	-0.018922	-0.097822	-0.769061	-2.297604	-0.630105	-9.521120	-0.371344	-2.422652	-1.681530	-1.514576	-0.692530	-0.685083	-1.056254	
0.033300	0.071639	-0.331376	-0.630927	-0.747354	-0.836130	-0.633340	-0.931643	-0.767141	-0.839719	-0.603180	-0.768506	-0.215724	-0.310244	-0.198835	-0.269488	-0.076061	-0.065467	0.000000	-0.048612	-0.054567	-0.231883	-0.609571	-0.249550	1.561539	0.704810	0.052501	-0.679160	-1.364168	-2.625235	-1.350534	-1.606086	-0.834636	-0.607584	-1.333546	1.088446	1.367413	2.246525	-0.797919	-1.310881	-1.890142	-3.465631	2.698475	-0.743974	-1.445155	-1.856437	-0.224511	-0.546222	0.006525	-5.788604	-2.173576	-4.725897	-13.814170	-1.289263	-1.467069	0.667275	-1.028899	-0.880389	-5.629966	132.156627	7.681760	-1.665411	-3.036113	1.806349	-0.985222	-1.148646	0.488988	-0.251697	0.299489	0.032331	0.002025	-0.276017	-0.078879	-0.048796	0.291738	0.848580	0.898905	0.447988	1.080030	1.000000	-1.755819	-2.023423	-7.173249	-6.420782	0.552926	-2.525368	8.175611	-2.254087	-2.717402	-1.502752	-0.776902	-0.454294	1.759551	-0.020383	-0.263030	-0.551608	-1.905570	-1.282565	-2.809208	-3.975880	-2.074356	-1.934812	-1.763803	-0.438161	-0.471298	-0.571668	
-2.034643	-1.938980	-2.050535	-0.990307	-1.169811	-1.255753	-0.651597	-0.854301	1.702625	0.812346	-0.092732	-0.688299	0.502565	-0.677796	-0.592554	-0.347247	-0.212737	-0.060826	-0.048612	0.000000	-0.004905	-0.026417	-0.300561	-0.331431	0.239890	-0.266737	0.271577	1.478718	-0.938592	-2.168702	-1.266474	-1.477209	0.663936	0.017469	-7.428643	-6.135261	-1.101416	1.217355	-0.801090	-0.640796	-2.274168	0.026690	1.920857	-1.279933	-1.741679	-1.626065	-2.936631	-2.730683	0.636651	-1.546181	1.526698	-5.621972	-43.612654	0.002243	-0.869882	0.153437	-3.683598	0.096106	0.603806	-0.552651	-2.026534	1.056722	0.031482	0.225168	-0.103909	28.098563	-2.530657	2.515693	2.152058	0.473768	0.296297	-0.189932	-0.010970	-0.093795	0.090838	0.223544	0.290771	0.012444	0.513143	-0.352969	-0.981177	1.577060	-0.953012	0.994232	-0.318198	-0.507246	0.278578	-5.011921	20.355584	0.111995	-4.484759	1.629230	10.233570	-0.762584	0.320563	0.027858	-2.002565	-2.538095	-1.302993	7.167573	-3.295735	-1.949111	-2.038129	-2.157957	-0.824719	-1.426281	
-3.701538	-3.707400	-4.444517	-1.068652	-1.250138	-1.435553	-0.773425	-0.900253	18.117806	4.996387	-27.708129	9.708835	6.858872	4.091971	1.332150	0.176383	-0.089571	-0.019204	-0.054567	-0.004905	0.000000	0.010231	-0.114309	-0.308212	-0.190439	-0.527034	-0.135858	-9.650447	0.385182	-0.924601	-0.980036	-0.991391	0.230935	0.965139	0.487528	-0.368717	0.188895	-0.506553	-0.687742	0.276286	-1.260998	2.530838	-7.397889	0.455590	-1.693050	-0.321920	-1.329628	-0.684511	1.454974	-0.662019	-0.729870	-1.678038	-1.816374	-0.646168	-1.115298	4.482148	-1.838479	-2.011512	1.842590	-1.541065	-2.993293	-0.890989	-1.076350	0.829926	-1.528263	-4.793224	-1.475320	-11.655252	-9.869809	0.590264	0.565955	0.004713	0.038304	-0.009442	0.019200	0.027085	0.049038	-0.016535	1.061155	4.417582	6.789157	-1.242787	-0.966102	-2.938313	0.174033	-0.238197	4.875455	4.885364	19.107143	-0.324278	-0.426878	-3.047872	-0.297030	-1.333709	-0.157823	0.161633	16.600515	-1.571821	-2.545627	-8.663054	6.337569	-2.798326	-2.865147	-18.417143	-1.274347	-0.156169	
-2.547683	-1.895070	-1.359689	-1.578200	-1.128211	-0.950364	-0.705218	-0.752644	-0.532431	0.232048	4.273638	2.901895	2.894342	3.590951	5.495575	0.040722	-0.183597	-0.191971	-0.231883	-0.026417	0.010231	0.000000	-0.055307	-0.119721	-0.373119	-0.797819	-0.542159	-0.792900	-0.832877	-0.859858	-0.520907	-1.526675	-1.009173	0.647457	0.135763	0.978153	-0.561597	-0.985471	-1.288894	-0.069213	-1.379894	-0.692249	-1.208491	-0.492887	-1.579486	-0.366073	-1.588179	-0.296634	0.357636	4.767584	-0.917823	-0.205984	-0.309053	-1.259531	-0.977789	-3.382707	-3.850230	-3.853346	2.260453	-10.901781	-60.592473	9.914586	-11.328051	4.860700	112.897297	72.070766	-5.973278	-4.825663	-3.102059	5.617958	4.937004	0.200957	0.210712	0.047974	-0.125856	-0.121992	-0.209663	-0.074854	-1.108959	-1.885835	16.746516	-1.202512	-0.558523	-1.784640	6.593349	-3.964460	0.020628	0.053447	3.083816	1.946712	0.743684	-0.828133	0.117932	-1.003873	2.529835	4.072594	2.161104	-0.572215	-4.379977	8.339748	1.127730	-24.339687	9.692358	-23.101899	-2.155670	4.361746	
-3.015957	-2.357359	-1.131937	-3.068043	-1.408967	-0.558345	-0.453941	-0.359472	-0.039034	0.017158	4.576220	0.659001	1.402645	0.717250	1.134551	-0.139603	-0.095808	-0.259906	-0.609571	-0.300561	-0.114309	-0.055307	0.000000	-0.020972	-0.235668	-0.722614	-0.763739	-0.578819	-0.091923	-0.833431	-0.027016	-1.175084	-1.272256	0.734892	0.817060	0.656272	-0.500496	-1.022190	-0.851617	0.681001	-0.948248	-0.438136	-0.422885	-0.348136	-0.753225	-0.246125	-0.894271	3.393801	1.893729	66.565517	1.259793	0.541852	1.253174	-8.371098	12.886836	-0.742971	1.729244	7.034515	1.327526	4.389808	1.657193	2.545817	47.283136	2.348917	-19.938647	108.495677	-3.993158	-2.554369	-2.691720	2.941914	6.952543	0.369245	0.441346	0.276304	-0.091181	-0.169476	-0.282579	-0.204624	-3.447373	-3.234743	-5.339672	-0.421881	-0.556332	-0.119559	-0.905262	-1.161220	0.894323	1.075078	0.710432	4.195365	1.552319	-1.145088	-0.684494	-26.159683	5.076866	0.468373	2.024203	-11.421631	0.191159	-2.402223	0.192935	-18.212875	1.485752	-4.786390	-0.884997	-10.037817	
-1.366329	-0.853407	-0.388000	-5.226659	-0.909923	-0.452144	-0.473498	0.521011	0.317609	-0.935829	8.023810	-1.087704	-0.460552	-0.046738	0.116463	-0.043509	-0.030155	0.500483	-0.249550	-0.331431	-0.308212	-0.119721	-0.020972	0.000000	-0.027212	-0.257762	-0.189154	0.337618	-0.024592	-0.268326	0.771225	-0.227033	-0.082455	1.282882	0.534274	-0.551374	-0.184956	-0.162792	-0.128609	5.039983	-0.194979	-1.549958	-0.349793	-0.021198	-0.938790	0.189073	0.140794	0.153327	2.838797	12.668010	2.395847	1.536561	1.178208	-1.749963	10.354293	-0.276458	-3.686893	-2.983745	1.341727	5.076118	3.884131	0.882649	-2.352834	-2.523734	-3.074882	-1.771260	-2.190661	-2.523913	6.550531	0.574466	0.640645	0.051273	0.434652	0.298654	0.032039	0.073846	0.074975	0.139473	0.165408	0.580571	4.231938	-4.810487	-0.846624	2.116071	1.959819	0.090409	5.457477	4.030206	-1.245792	13.156560	1.420714	-1.309754	0.431129	-7.357842	-0.169562	0.242660	1.056052	4.899521	0.107468	-1.360961	-0.584209	-0.136638	0.312933	-9.713847	-1.547067	-3.648184	
2.438097	0.361292	-3.104400	-0.638605	-0.748508	-1.121362	-0.834027	7.183232	3.223125	17.959052	1.947345	-6.203458	-4.150304	-1.162177	-1.024295	-0.181387	0.037049	1.769999	1.561539	0.239890	-0.190439	-0.373119	-0.235668	-0.027212	0.000000	-0.009798	0.070101	0.096042	0.343116	0.831338	0.526740	-0.864307	-4.609559	-9.962806	1.943536	-1.136600	0.210154	0.707885	-0.528879	-0.145304	-0.843168	-1.197831	-0.648444	-0.740588	-1.184559	0.703894	0.964906	0.406312	1.209597	-4.509427	3.342819	14.323760	-34.795014	-30.056872	1.390223	-6.572693	-19.947228	-4.306501	-0.968199	-4.850369	-2.531429	-14.098974	2.289015	-5.578847	3.690626	3.611393	0.824743	5.123984	-3.293059	-0.234634	0.723032	-0.008725	1.190896	1.517157	0.626034	0.352835	0.233321	0.172820	-0.005457	0.103742	0.320119	0.139994	-1.100923	9.841211	0.994401	0.109434	-2.034717	-0.925462	-0.309861	-0.323759	0.238405	-1.405517	-7.895305	-4.343215	-0.868014	-0.458529	-0.471731	-0.344672	-0.424935	-0.626282	-0.744913	-0.703559	-0.444668	-3.684540	-3.566594	-1.538681	
-2.243485	-2.100000	-1.701548	5.654157	14.901893	-6.218882	-1.051308	-1.505695	4.562725	-0.304555	2.693285	-24.896914	-0.204358	-1.785657	0.772522	-1.470897	0.076832	0.396737	0.704810	-0.266737	-0.527034	-0.797819	-0.722614	-0.257762	-0.009798	0.000000	0.050048	0.153030	0.470527	-0.491234	-0.688329	-0.439746	-0.544082	4.742857	8.991508	-1.574226	-0.635761	-0.438709	-0.593281	-1.079776	-0.021054	0.108511	-0.675673	-0.804044	-1.007781	-0.341424	0.332548	0.204114	-0.935612	0.286148	1.071019	33.139520	-0.179150	-0.278831	-1.018636	-1.617696	-1.099818	-0.268997	-1.157089	0.218424	-0.228810	-0.448246	-0.026188	51.163529	0.228358	1.741470	0.552553	1.541958	0.616088	1.926859	0.048775	0.007652	-0.743664	-0.449476	-4.434124	-0.273189	-0.124916	0.082718	-0.088899	-0.157983	0.203091	4.014854	1.682605	-7.282271	0.189474	0.309766	-1.877957	-0.597029	-2.551608	-1.993314	-0.954583	-1.755616	-3.729215	3.940931	-2.042666	-0.895075	-1.295494	0.175423	-2.600808	1.116586	-1.149261	-0.155576	-2.257617	-2.385739	-2.198883	-1.258708	
31.640845	-8.938036	-5.887909	1.091644	1.834090	0.561346	-0.079400	-0.407540	4.852300	3.890788	-2.269204	-2.884198	-2.855879	-23.311083	-0.656358	8.111036	1.708383	-0.930330	0.052501	0.271577	-0.135858	-0.542159	-0.763739	-0.189154	0.070101	0.050048	0.000000	0.016918	0.216826	-0.838113	-0.860181	-0.451027	1.252722	-0.496262	-1.962906	-2.453293	-1.028653	-0.533299	0.946923	-1.036641	1.068494	5.728223	0.093849	0.299173	-0.303156	-0.497366	-0.378113	0.395336	1.524810	0.774332	0.119742	1.214636	1.685965	-3.213916	-1.747324	-1.333936	128.370968	-11.452394	-2.208006	-1.288314	4.508691	-1.242517	-0.881971	0.149271	-1.290483	-0.316550	-1.010375	-0.941627	-0.706323	-0.421428	-0.419491	-0.299440	-0.249007	-0.531353	-2.377316	-0.720987	-0.218696	0.151999	-0.161289	-0.283596	0.147502	3.236078	1.916168	0.597499	-0.858975	-1.075501	-1.388091	-0.667407	-1.671693	-11.403261	-4.645181	-1.729230	-1.492584	-4.508831	-5.087705	-0.268617	-11.528000	-8.509843	-3.087320	0.921545	-0.971260	43.598071	1.102991	-1.961064	5.105381	0.111588	
-1.795931	-5.141961	-14.516253	-0.653340	-0.755561	-0.838023	0.237792	-0.260613	0.421867	0.262450	1.687762	-3.606498	-0.955068	-2.335012	3.220901	-5.472222	-1.274587	-1.315848	-0.679160	1.478718	-9.650447	-0.792900	-0.578819	0.337618	0.096042	0.153030	0.016918	0.000000	0.070979	0.372472	0.823167	-1.065045	0.091502	-0.489403	-0.833410	-4.939189	-0.722283	-0.139439	-0.195204	-0.512784	1.909066	3.555626	-0.167138	-0.098740	0.049910	0.143702	2.678630	0.453676	0.046264	0.021506	-0.161876	1.013122	0.271441	-0.810464	0.165939	-1.496074	0.674908	-2.248319	3.644996	-1.198274	2.653247	-3.455364	-2.503271	-1.028304	-2.900659	-1.649820	-1.725515	-2.009031	-1.680717	-1.645864	-1.492334	-6.163877	-0.573874	-0.461598	-0.735745	-0.789297	-0.372742	0.220397	-0.094265	-0.138247	0.128440	0.376536	-0.382549	-0.635139	-0.812355	-1.140671	-0.455253	1.083850	-0.872030	2.453223	-0.615991	0.098374	-0.486998	0.731363	-2.891858	-0.663899	1.341309	-12.767908	-0.309244	-0.272965	-0.480928	0.241795	-1.225116	0.345888	-0.581706	-0.596950	
-2.048684	-10.837882	4.614067	-1.756404	-488.736842	1.801824	3.628091	-2.830050	-2.596611	-0.714672	-4.355433	-0.394300	-3.623277	-2.575148	-0.551229	-1.462666	-1.157522	-1.472771	-1.364168	-0.938592	0.385182	-0.832877	-0.091923	-0.024592	0.343116	0.470527	0.216826	0.070979	0.000000	0.072307	-0.190765	-1.258204	-0.687414	-0.834852	-0.898963	-0.715599	14.910547	1.465723	0.829188	0.914218	1.155675	2.589486	-0.414183	-0.113558	-0.109551	-0.058540	-50.806287	-0.486108	-0.340591	0.328268	0.551759	0.624084	113.065672	-1.606078	-1.277545	-0.521110	-4.087757	3.683481	3.132489	-7.066734	4.541293	-5.389867	-8.094106	-5.810024	4.090883	-0.482247	-8.457584	-0.197094	-6.622567	-0.301574	-2.758580	-1.646335	-2.289923	-2.981177	-0.747171	-0.235707	-0.643635	-0.265218	-0.573689	-0.186801	-0.072031	-0.093592	-0.226469	0.486486	0.876347	-1.657988	0.636001	-2.526819	-1.010048	-3.347918	-1.538493	-0.550870	-2.489209	-1.022020	-3.980033	-0.203130	3.661688	-0.524253	-0.652180	50.527446	-0.779138	-0.631616	-1.959118	-0.195624	-0.410254	0.001700	
-9.123547	-8.773950	-9.476073	0.591931	5.698667	1.417103	-2.400236	19.340984	9.628672	0.141917	-2.294071	-0.410940	-0.035255	-0.669510	-2.545062	-0.818117	-2.023786	-2.241108	-2.625235	-2.168702	-0.924601	-0.859858	-0.833431	-0.268326	0.831338	-0.491234	-0.838113	0.372472	0.072307	0.000000	0.025120	-0.175319	-0.637531	-0.845899	-1.095841	-1.033606	-0.180648	8.392809	38.689004	2.233325	-0.362863	-0.117725	0.490550	-0.266421	0.513647	0.268225	0.780362	-0.293408	0.033352	0.748080	0.485568	0.839839	11.534564	-0.961624	-9.782533	2.409759	-1.131990	-2.205075	-2.500252	-1.455835	-1.610428	-1.330414	-1.894312	-0.782258	-3.040304	-1.452697	0.243961	-0.877403	0.117866	-0.666613	-0.407866	-0.624281	1.256479	0.727998	-0.144180	0.098588	0.236525	0.581893	-1.523872	-1.226131	0.078411	0.491713	0.055161	0.497967	0.998159	-0.964384	-1.090046	-1.915646	-2.696737	-1.509747	-1.121757	-3.545163	-2.000128	-0.905223	7.117489	1.127029	0.455636	-1.197999	-0.653935	-0.901227	-0.912520	-0.062972	-0.608823	-0.747950	-1.499266	0.588306	
-0.216830	0.574026	1.143994	1.176907	1.553403	2.797455	0.183645	2.399163	3.023699	36.674336	0.043838	7.555129	-2.941875	-6.391386	-9.273721	5.239702	-0.832262	-1.058846	-1.350534	-1.266474	-0.980036	-0.520907	-0.027016	0.771225	0.526740	-0.688329	-0.860181	0.823167	-0.190765	0.025120	0.000000	0.054460	-0.329652	-0.427155	-0.266327	-0.583266	-0.823220	0.693129	0.266246	0.224125	-0.149980	-0.064474	0.933172	0.226834	0.287832	0.388499	0.235462	-0.433479	0.139174	0.361684	0.470028	0.691997	1.721488	3.062853	-1.373670	-0.594785	5.122252	-1.102183	-1.084228	-0.619774	-0.965966	-1.208666	-1.760372	0.227379	33.118375	-1.105611	-0.382960	-1.140928	-3.014893	-0.307218	-9.299798	-20.078382	-3.374687	-2.159416	-1.304433	5.493671	-1.227217	-3.130085	-2.585932	-1.280569	-8.986544	-5.865073	0.525060	0.355885	0.178376	-1.636394	-2.083384	-1.478129	-1.112646	-4.817758	-8.449238	4.877410	-5.545739	-1.408920	1.099860	3.587507	-1.085919	-0.919125	-1.828799	-2.649406	-1.594250	1.253374	-2.500694	-27.056942	-20.549161	-1.122141	
-2.070179	-1.421755	-0.725185	-1.309510	-0.262134	-0.117061	-3.427918	-0.976221	-5.420570	-2.957932	-1.467259	-0.743211	0.420510	-0.659543	0.960897	1.613902	0.677523	-1.850509	-1.606086	-1.477209	-0.991391	-1.526675	-1.175084	-0.227033	-0.864307	-0.439746	-0.451027	-1.065045	-1.258204	-0.175319	0.054460	0.000000	0.102658	0.756420	0.270800	0.616452	0.335680	-0.855863	-0.227284	0.352018	0.425534	-0.335923	0.643576	1.624523	-0.219489	0.672678	0.680613	-0.054279	0.085600	0.763664	-0.039164	0.218731	0.761451	-3.899090	-1.404394	-19.328228	-42.987226	-3.476272	-3804.727273	-3.323277	-4.436047	0.167319	13.961283	-2.404817	0.982645	-1.474925	-0.106406	-0.419026	-0.822657	0.203343	-10.929054	-4.811267	-6.316171	-0.429303	-8.404944	-1.440542	-1.044992	-1.335065	-1.528509	-1.301123	0.770408	-1.168029	0.987033	0.113230	-0.185335	-0.320872	-1.274950	-1.708329	-5.207321	-0.962171	-1.082684	-0.659730	-3.470919	-2.895996	-3.071245	-0.151508	-0.538588	-1.149898	-2.575279	-1.800459	-0.393755	-0.060624	-0.649965	-0.553657	-1.851739	-3.223026	
-0.443100	-0.908675	-1.347420	-0.781534	-1.254704	-1.646439	-2.780527	-1.661933	-2.110742	-2.221505	-3.813122	-1.750234	2.497407	-2.619269	0.899628	-0.383053	-1.886546	-1.863330	-0.834636	0.663936	0.230935	-1.009173	-1.272256	-0.082455	-4.609559	-0.544082	1.252722	0.091502	-0.687414	-0.637531	-0.329652	0.102658	0.000000	0.095348	-0.277655	-0.307694	-0.199934	-0.359443	-0.552754	0.197744	-0.341312	-0.047949	-0.443395	0.546895	0.112311	-0.406653	-0.614208	-0.209921	-0.524413	0.174580	-0.491468	-0.118700	-0.225038	-1.069393	21.898683	-1.810110	-1.982838	-1.829867	-1.895486	-1.117349	6.506763	-0.684806	-12.758166	0.939471	4.629047	0.399046	47.483991	5.082064	-2.882995	-0.563983	-7.308057	-3.500473	-1.221437	-1.541752	-1.131457	-0.191350	4.984016	-1.031482	-0.236660	-11.799499	-1.665484	-0.209809	-0.046115	-0.139214	0.127935	-0.079117	-0.146877	-0.558518	7.996764	1.482629	-0.060926	0.735889	-1.289391	-0.399232	0.699992	-0.477113	2.275373	0.426670	-1.081401	-0.902138	1.145189	0.186632	-0.660638	0.860061	-0.264036	-1.201387	
-0.244484	-1.124151	-5.856013	-1.057348	10.157099	2.955938	1.808079	-0.761491	-0.353776	3.330562	5.461174	-0.293238	-1.571938	-4.952759	-3.910890	1.909654	-0.374655	-1.728439	-0.607584	0.017469	0.965139	0.647457	0.734892	1.282882	-9.962806	4.742857	-0.496262	-0.489403	-0.834852	-0.845899	-0.427155	0.756420	0.095348	0.000000	-0.164653	-0.520958	-0.572706	-0.261588	-0.195621	1.792881	0.129687	0.069415	0.137736	0.861552	0.932753	-0.033725	-0.053073	-0.295976	-0.219519	0.060227	0.135062	0.840744	0.190598	-2.536730	-1.685869	-2.371563	-1.234261	-1.030831	-1.863753	-1.512748	0.945360	-1.388100	-0.951945	-0.384018	-1.159558	-0.694493	3.388482	0.307851	-0.248758	0.996814	1.023829	-15.424209	-1.989000	-1.855590	0.095413	-10.262261	-2.276545	0.089908	8.250171	-3.901799	-1.539463	0.391929	1.646418	0.762186	2.162305	-0.078359	-0.266143	-0.353020	-0.286321	1.293796	1.434009	-0.383325	-0.507369	-0.503449	-0.186689	-0.577068	-0.074379	-0.137563	-1.228688	-0.916449	0.400838	-0.992963	-1.247941	-0.782105	-1.522255	-3.641978	
-7.016123	-70.245977	0.200778	1.179461	0.883625	-0.531776	9.650946	-4.837676	0.295441	-1.302797	10.117909	54.401330	-0.978653	-7.015339	-0.772891	-0.322253	-0.481439	-0.573214	-1.333546	-7.428643	0.487528	0.135763	0.817060	0.534274	1.943536	8.991508	-1.962906	-0.833410	-0.898963	-1.095841	-0.266327	0.270800	-0.277655	-0.164653	0.000000	-0.070929	-0.627574	-0.470219	-0.693591	0.539812	-0.044386	-0.785083	0.421566	0.037151	0.339499	0.065032	-0.140787	-0.223043	-0.336558	-0.129800	-0.097060	-0.208266	-0.512677	-1.138748	-1.046574	-6.984856	-1.215060	-1.353664	-0.345709	-0.521693	-0.886739	0.085336	-1.166111	0.483681	-2.123698	-0.447297	-0.359450	-8.598920	10.172565	-1.028762	-16.863550	0.163463	-1.272213	2.977681	-3.786768	-0.921224	-12.494422	2.045017	1.719112	3575.625000	-0.700872	4.054097	-0.519934	-0.561616	-0.295844	-1.597640	-0.261825	-0.046919	0.507683	-6.303822	3.523391	-7.999587	-6.625928	-1.093387	2.353145	0.125431	-0.561821	-0.832723	-0.958567	7.150623	-1.156483	-1.016317	1.145761	-2.405625	-0.481881	-1.505434	
3.084946	5.133017	4.180836	0.648212	0.842020	-2.560984	0.165272	-0.733514	-0.612690	-0.346335	-0.757999	-0.162385	0.815968	-1.778590	0.137940	-0.484599	2.732135	-5.675521	1.088446	-6.135261	-0.368717	0.978153	0.656272	-0.551374	-1.136600	-1.574226	-2.453293	-4.939189	-0.715599	-1.033606	-0.583266	0.616452	-0.307694	-0.520958	-0.070929	0.000000	0.092267	-0.480224	-0.409816	-0.314982	-0.518305	-0.183662	0.045527	0.430983	0.125058	0.378072	-0.324029	0.451722	0.097794	0.207300	0.443363	0.129730	0.063392	-2.280135	-0.668111	1.937614	-2.582845	-1.602384	0.956609	1.388264	-1.968603	2.174123	0.403217	1.108410	3.076879	0.041847	-0.417257	2.903822	0.353110	1.532150	0.034138	-3.608478	-0.596917	3.588108	1.220164	1.879029	0.542983	-0.368935	-0.330223	-0.649244	-0.957515	-2.100916	-2.907424	-2.020624	-2.848975	-2.199629	-0.696493	0.195852	-0.276541	-0.208447	-3.570016	-2.053557	52.961778	-0.214314	-0.243144	0.312318	-1.154956	-1.128400	-1.568370	-1.636546	-0.802679	0.070989	-0.233885	-0.738327	1.112909	-1.280747	
-1.896221	-1.653158	-0.657213	-1.542572	-1.303746	-0.681054	-0.787681	-2.312136	-1.183767	-0.896495	1.741356	0.006912	0.692798	-1.291307	-0.141292	-1.263316	0.303536	-0.195969	1.367413	-1.101416	0.188895	-0.561597	-0.500496	-0.184956	0.210154	-0.635761	-1.028653	-0.722283	14.910547	-0.180648	-0.823220	0.335680	-0.199934	-0.572706	-0.627574	0.092267	0.000000	-0.104589	0.239662	-0.035380	-0.624534	-0.573121	0.029089	-0.308601	0.545044	0.284473	-0.154635	0.340667	0.098305	-0.089457	1.085120	0.325357	0.822139	-0.489926	-0.763506	-0.474201	-1.997454	-1.629650	-0.590938	-1.788086	12.676641	-1.657121	1.361494	1.938389	-0.750381	0.027270	-2.850733	-4.397599	-3.753888	-0.532774	-0.771220	-3.483331	-1.272449	-6.300015	3.907078	8.400098	0.921554	2.389322	-2.271271	-3.078435	-48.030726	0.872813	-0.936868	-1.581309	-1.266598	-1.476337	-1.420463	12.934000	-0.285369	-0.100159	-0.087259	0.046262	-3.734396	-1.962714	-0.888064	-1.792020	-0.103561	-2.094553	-1.496405	-1.407162	0.692153	0.824840	0.417786	-0.555493	-0.337970	-0.971156	
-0.520699	-0.302578	0.114570	-0.907964	0.148421	0.632861	0.636372	-0.075329	-0.112574	-0.113725	-0.469707	-6.627294	-13.406686	-1.252560	-2.108121	-3.220135	-1.769094	4.609401	2.246525	1.217355	-0.506553	-0.985471	-1.022190	-0.162792	0.707885	-0.438709	-0.533299	-0.139439	1.465723	8.392809	0.693129	-0.855863	-0.359443	-0.261588	-0.470219	-0.480224	-0.104589	0.000000	0.115830	-0.251695	0.328700	-0.340282	0.066422	-0.157844	-0.047529	-0.001382	-0.562330	0.305499	0.003563	-0.126338	-0.195948	0.285120	0.180419	-21.628235	-0.183282	1.736020	4.044298	0.533762	24.058559	2.252876	-0.141115	5.937602	0.725016	0.750115	-0.032555	2.318460	1.084844	0.866240	1.798611	1.982415	-0.357415	-1.754563	-1.729491	-2.371357	-2.663661	-2.126134	-2.985713	10.147981	-2.757509	-2.410508	0.702249	5.534948	-4.336043	-1.579023	1.365975	-67.418667	-2.364686	-4.078449	-17.574183	-0.223226	-0.268884	-0.452418	-7.320135	-1.660409	-0.462769	-0.384523	-0.656332	0.174840	-1.031842	-0.511720	-3.449968	-1.361463	-0.842781	-1.423409	-2.025807	1.136378	
-0.218572	1.483133	4.890815	-12.900000	1.730848	6.976427	2.424296	-0.830536	0.958947	0.433785	-1.152411	0.546729	0.235878	-0.861614	0.503516	-0.325743	-1.208367	-0.698887	-0.797919	-0.801090	-0.687742	-1.288894	-0.851617	-0.128609	-0.528879	-0.593281	0.946923	-0.195204	0.829188	38.689004	0.266246	-0.227284	-0.552754	-0.195621	-0.693591	-0.409816	0.239662	0.115830	0.000000	-0.035046	0.208146	-0.427552	-0.320425	0.031771	0.223570	0.264057	0.098121	0.131933	0.300858	0.881600	0.378706	0.588921	1.345260	0.833274	-3.183414	0.293640	0.500090	2.555387	7.115137	4.206869	0.182164	0.739076	1.073940	-0.250165	-0.232887	0.337922	0.368022	0.655436	1.254018	3.511915	2.372408	-5.909208	-2.196599	73.262090	-188.085271	-7.668708	-1.430613	-0.390527	2.775795	-1.216975	-0.791827	-0.344672	-1.000741	-0.806872	-0.512088	1.173298	-1.294358	-0.551882	-2.132083	-1.842298	-0.917965	-0.142177	-0.516012	-2.083255	-0.776879	-0.201511	-0.517407	1.041885	-0.207064	-0.934790	-1.402267	0.383055	-0.613759	-1.736393	-10.975578	-18.472015	
-0.822579	-1.049628	-1.271292	-1.783444	-1.433371	-1.021949	-0.224962	2.682828	-0.017787	-0.355582	-0.467593	0.227227	-0.578649	1.100509	0.294664	1.979666	-1.374922	-0.392181	-1.310881	-0.640796	0.276286	-0.069213	0.681001	5.039983	-0.145304	-1.079776	-1.036641	-0.512784	0.914218	2.233325	0.224125	0.352018	0.197744	1.792881	0.539812	-0.314982	-0.035380	-0.251695	-0.035046	0.000000	0.008587	0.038038	0.205728	0.666785	0.472641	0.322372	0.216483	0.447917	0.624228	0.825513	0.548412	0.538572	1.427534	1.542988	-20.740487	-2.193155	1.693422	1.807114	-2.932934	1.565761	-0.757219	-0.907901	-0.752883	-1.599470	-1.211112	0.012794	-1.442818	6.860432	0.849628	-2.069229	-2.040259	-0.943638	-0.537850	2.206270	-6.300161	-3.891410	-1.544697	-1.292310	-0.346967	-0.021446	-0.860330	-1.675921	-1.026307	1.124032	-0.673625	-1.948735	-0.570004	-1.053768	-2.748877	-1.176060	-1.007802	-0.199767	-0.185043	0.079448	4.374622	-1.284510	-0.913554	-0.512085	-1.484523	-1.369895	-1.975983	-3.601788	-2.941632	-0.401600	-5.769261	-2.342528	
-6.180255	23.284150	5.529086	-13.715063	-18.170283	-76.037076	-1.851458	-45.234557	24.353574	-1.018644	-19.270027	-25.824295	-1.192573	-0.747017	-0.088395	2.752734	1.527520	-2.983330	-1.890142	-2.274168	-1.260998	-1.379894	-0.948248	-0.194979	-0.843168	-0.021054	1.068494	1.909066	1.155675	-0.362863	-0.149980	0.425534	-0.341312	0.129687	-0.044386	-0.518305	-0.624534	0.328700	0.208146	0.008587	0.000000	0.108904	1.148458	0.520424	0.199670	0.212461	0.100323	0.162660	0.406374	0.695116	0.214433	0.372466	0.529202	2.731619	-6.636629	-1.866007	-5.252536	-3.972892	-1.955168	-1.261114	-1.617248	-1.015845	-1.094757	-1.055677	-0.957014	-0.168194	-1.016484	0.184298	9.767517	-5.890365	5.831755	-1.043931	0.017280	-2.898383	-2.157372	-0.169869	-4.292825	-7.118246	107.987835	-1.036175	1.390150	0.647096	-1.042930	-0.829223	-0.338741	0.076549	-2.138459	-1.724546	-1.378779	-1.060820	-1.970080	-1.511600	-0.365919	-0.243773	-0.185106	-0.536136	-4.496777	-0.468509	-2.407384	-2.082984	-3.378502	-3.197711	-0.882933	-3.488968	-3.954301	-4.117594	
-6.161836	12.429125	0.701470	21.530541	9.755307	-772.438596	-6.398120	1.120203	0.106094	0.108644	-0.222564	-0.148830	-1.005679	0.073184	-1.333128	-0.926776	-2.223447	6.421655	-3.465631	0.026690	2.530838	-0.692249	-0.438136	-1.549958	-1.197831	0.108511	5.728223	3.555626	2.589486	-0.117725	-0.064474	-0.335923	-0.047949	0.069415	-0.785083	-0.183662	-0.573121	-0.340282	-0.427552	0.038038	0.108904	0.000000	0.126631	0.250864	0.083802	0.274409	0.153004	0.184175	0.542841	0.369008	0.268794	0.301903	0.822007	1.885075	-2.253643	-1.455964	-2.479561	-3.715366	-2.004547	-4.025124	-0.963356	-1.446119	6.011787	-1.145140	-1.963449	0.155295	-1.207716	1.655682	4.904432	6.078988	0.238558	0.817355	0.918265	0.475632	-0.351294	2.213097	7.293199	-0.796622	-27.132601	2.864558	-2.041827	-4.318117	1.731895	-0.306560	0.014404	0.190801	-1.294894	-1.800702	-1.651295	19.785782	-6.177836	-1.389432	-1.076547	0.443771	-0.818557	-1.264463	0.272199	0.214711	-1.055863	-1.017321	-1.639351	-1.661041	-6.058030	-1.184339	-1.716980	-2.331094	
-0.216745	-0.045410	0.704198	-0.096965	-4.512265	-5.080834	-3.232727	-1.429141	-0.852801	-0.145795	1.636629	-1.666401	2.566780	-6.068530	-1.868637	-2.841681	-2.007608	-3.400305	2.698475	1.920857	-7.397889	-1.208491	-0.422885	-0.349793	-0.648444	-0.675673	0.093849	-0.167138	-0.414183	0.490550	0.933172	0.643576	-0.443395	0.137736	0.421566	0.045527	0.029089	0.066422	-0.320425	0.205728	1.148458	0.126631	0.000000	0.128262	0.654023	0.386075	0.394595	0.350723	0.537838	0.404857	0.112146	0.307087	0.364476	0.113213	1.222048	0.712373	-0.428064	0.291211	0.678024	0.002865	-0.619965	-1.007503	-4.501783	1.217907	-0.294966	-0.588677	-0.158310	0.136681	1.307082	1.225600	-0.299486	-1.168737	1.248349	1.391607	-1.073091	-1.559071	3.574178	1.335803	-11.531825	-10.324077	0.827847	-0.755714	-0.467149	1.184807	0.329626	2.673031	0.170392	-1.148510	-2.239886	-1.541786	-1.077841	-6.228474	-2.916524	-2.729433	-1.072997	-0.719711	-0.174616	-2.147440	-1.667933	-3.353194	-3.037105	-3.090773	-9.600970	-2.877842	-3.299611	-7.288739	
-3.301724	-5.894254	9.317125	-2.840995	-4.555853	-4.446811	-1.794697	-2.798031	-2.264750	-2.133099	-1.496764	-1.883274	2.151287	-9.643638	13.361058	0.440622	-0.148405	-0.808049	-0.743974	-1.279933	0.455590	-0.492887	-0.348136	-0.021198	-0.740588	-0.804044	0.299173	-0.098740	-0.113558	-0.266421	0.226834	1.624523	0.546895	0.861552	0.037151	0.430983	-0.308601	-0.157844	0.031771	0.666785	0.520424	0.250864	0.128262	0.000000	0.269317	0.302912	0.187277	0.368311	0.327772	0.538611	0.838905	0.414128	0.489343	-12.827184	5.363695	-2.054554	-1.690573	-1.520570	17.035537	1.098043	-1.661244	0.567316	-1.401296	-1.943823	-3.491054	0.510270	-20.937500	-0.352916	2.458682	-1.953708	-4.134868	-0.252473	-7.088575	-11.040888	-3.595730	-3.067902	2.794250	-2.249807	-1.551500	-1.254597	-5.776187	-3.142546	-1.672209	0.351288	0.926995	2.615254	-0.694901	-1.629775	-1.735191	-5.814924	0.452014	0.183767	-2.449924	0.164047	-6.679213	-1.185924	-0.332101	-0.618599	-3.981361	-1.737223	-5.343051	-1.475150	-2.074097	-3.081863	-2.200407	-4.082100	
-2.544634	-2.418013	-4.041707	-0.717659	0.226333	1.633030	-1.986623	-1.986638	-4.471289	-1.456315	-1.734066	-2.059970	-0.756117	-3.409488	-0.879399	-1.014060	-1.694235	-0.857908	-1.445155	-1.741679	-1.693050	-1.579486	-0.753225	-0.938790	-1.184559	-1.007781	-0.303156	0.049910	-0.109551	0.513647	0.287832	-0.219489	0.112311	0.932753	0.339499	0.125058	0.545044	-0.047529	0.223570	0.472641	0.199670	0.083802	0.654023	0.269317	0.000000	0.267978	0.206423	0.528189	0.528057	0.553481	0.761575	0.493779	0.768649	-4.029111	-0.368877	5.378965	-0.975893	-1.531426	-0.176964	-0.606428	-0.293798	-0.097970	-0.628229	-0.435377	0.116108	-0.757209	0.181353	-0.774777	-3.493027	-2.662881	-1.296163	-5.342407	-60.226551	-7.514797	-1.738145	-1.770936	-2.307613	-2.570511	-2.094263	-1.714576	-1.203931	-0.508443	-1.154174	0.302617	0.019031	-0.225559	0.990452	0.114859	-0.790370	-0.767895	-1.177997	-0.743107	-0.662914	0.635008	-1.559859	-2.867722	-1.149426	-0.423006	-1.210308	-1.515104	-1.610839	-3.167343	-3.031045	-3.716506	-2.799885	-3.031275	
-3.079165	5.737096	0.271466	0.118391	-1.893463	-0.329186	-2.320688	-1.515424	2.276253	47.283753	0.809250	-8.225748	-3.877953	-0.959956	-3.572525	-164.356164	-0.917590	-1.736420	-1.856437	-1.626065	-0.321920	-0.366073	-0.246125	0.189073	0.703894	-0.341424	-0.497366	0.143702	-0.058540	0.268225	0.388499	0.672678	-0.406653	-0.033725	0.065032	0.378072	0.284473	-0.001382	0.264057	0.322372	0.212461	0.274409	0.386075	0.302912	0.267978	0.000000	0.243709	0.127461	0.252697	0.407473	0.388691	0.331055	0.809226	-1.750526	5.089970	-5.708122	-0.898431	-2.749954	-1.882709	-0.132990	-1.065620	-0.414215	0.021073	1.022584	-0.243826	0.812784	0.097007	-0.247638	-0.668543	-1.058326	-2.006718	-1.445320	-1.429036	-1.217401	-0.649429	0.803108	11.421454	5.418866	9.748840	-9.522844	-23.637235	-1.081562	-0.815765	0.101210	-0.642526	-2.149412	-1.992715	-1.376060	-4.019175	-1.602468	-1.508840	-0.413950	-4.222763	-2.880217	-3.852637	4.367319	-0.773940	0.156878	-1.082589	-2.913337	-4.183847	-1.476306	-2.529772	-2.264560	-5.468663	-26.157803	
-0.560149	-0.087838	0.032383	0.784521	-1.618155	-2.427788	-0.970320	-1.398022	-2.415959	-1.587519	-1.716292	-6.467685	-2.663712	-4.248918	-5.718377	3.566092	-0.710605	3.010694	-0.224511	-2.936631	-1.329628	-1.588179	-0.894271	0.140794	0.964906	0.332548	-0.378113	2.678630	-50.806287	0.780362	0.235462	0.680613	-0.614208	-0.053073	-0.140787	-0.324029	-0.154635	-0.562330	0.098121	0.216483	0.100323	0.153004	0.394595	0.187277	0.206423	0.243709	0.000000	0.162126	0.259224	0.396419	0.377421	0.397907	0.407605	-0.813088	-0.267144	-0.254016	-0.631048	-0.348954	0.679922	0.165699	-0.864783	-0.295487	-4.825869	-0.574604	-28.154462	0.941552	7.213693	14.289165	-0.127352	0.796688	-2.613992	5.106556	-4.790043	-9.544521	3.336339	-0.483562	0.303557	0.659792	6.442419	-3.679201	-0.674437	-0.574393	-0.136221	2.448463	-0.057602	-1.035024	-1.260517	-16.772523	5.097135	0.783133	1.955488	5.861007	-8.508163	-3.747793	-2.542007	-1.965407	-3.391555	7.218015	-2.163488	-1.165124	-2.628860	-1.560996	-2.510889	2.413267	-4.453785	-13.780412	
-145.510040	22.354931	70.811429	8.386918	1.479364	-119.651466	452.137615	-7.330671	-7.788143	51.012519	-11.012534	-8.022490	-2.826891	-3.006062	-1.793404	-6.453872	2.239544	0.351685	-0.546222	-2.730683	-0.684511	-0.296634	3.393801	0.153327	0.406312	0.204114	0.395336	0.453676	-0.486108	-0.293408	-0.433479	-0.054279	-0.209921	-0.295976	-0.223043	0.451722	0.340667	0.305499	0.131933	0.447917	0.162660	0.184175	0.350723	0.368311	0.528189	0.127461	0.162126	0.000000	0.264729	0.444374	0.307264	0.352923	0.419189	-4.723156	-1.494447	-1.526129	-1.262462	-0.002362	0.276293	-0.884830	0.467445	0.200047	0.757625	-0.276458	0.796388	0.444442	-0.609809	0.862457	0.450804	0.269512	-0.075241	1.330517	0.656527	0.332498	-1.207226	-2.259268	-1.386293	5.866473	-3.799850	-4.874848	6.474624	22.759594	-3.531119	-2.612393	-1.621485	-0.865831	-0.475835	-1.695884	-1.083726	-37.829225	-2.821490	2.917490	-2.481819	-3.556754	-4.585261	-2.308747	-2.761496	6.769708	-2.567462	-2.645266	-1.692690	-4.107087	-4.116688	-7.143226	-2.896486	-3.274656	
-2.458321	-2.476928	-2.178385	22.477772	-16.902243	-5.946427	-3.881327	-51.807271	-18.340221	-12.053494	-14.994261	2.490151	-2.962901	-2.693157	-2.067477	0.872113	-0.657675	0.526928	0.006525	0.636651	1.454974	0.357636	1.893729	2.838797	1.209597	-0.935612	1.524810	0.046264	-0.340591	0.033352	0.139174	0.085600	-0.524413	-0.219519	-0.336558	0.097794	0.098305	0.003563	0.300858	0.624228	0.406374	0.542841	0.537838	0.327772	0.528057	0.252697	0.259224	0.264729	0.000000	0.436601	0.371207	0.387019	0.417501	2.608347	0.503888	-2.232089	0.740831	0.757465	-1.187559	-2.360682	-1.145922	-0.580295	0.216697	-1.080591	-1.170081	0.220146	-1.008123	0.605904	1.013386	5.361925	-3.545520	-1.390089	-2.317898	-2.055402	-2.319307	-1.434856	0.098398	0.543849	-47.750000	-3.717974	-3.607492	-2.692129	-2.467511	-0.247790	-1.216791	-2.110982	-1.594282	-2.120197	0.318238	-3.836590	-1.661722	0.742349	-1.128496	-3.638766	3.032343	-7.439484	-7.223002	-2.572896	-18.797237	9.282609	-20.973839	-4.887443	-3.697719	34.009723	-15.118177	1.606505	
-0.454823	-0.529985	-0.721691	-1.977019	-1.739161	-2.196622	-4.251323	-4.622048	24.877826	-13.246988	-11.004460	-3.362256	-4.968559	-3.189568	-3.508382	7.623660	36.468858	66.270318	-5.788604	-1.546181	-0.662019	4.767584	66.565517	12.668010	-4.509427	0.286148	0.774332	0.021506	0.328268	0.748080	0.361684	0.763664	0.174580	0.060227	-0.129800	0.207300	-0.089457	-0.126338	0.881600	0.825513	0.695116	0.369008	0.404857	0.538611	0.553481	0.407473	0.396419	0.444374	0.436601	0.000000	0.379287	0.494008	0.553103	-2.546310	-2.206062	-1.264843	-1.298134	-0.967075	4.866873	0.006257	-1.148513	-0.382637	-1.072577	-0.550707	-1.426733	-0.299622	-1.013321	-1.092156	-0.999037	-1.299323	-2.313562	-0.444788	-0.240428	-0.087242	-0.836170	-1.411597	-0.663299	0.510100	-5.029753	-2.745362	-0.165753	21.489130	0.781696	86.982036	5.020052	-2.175729	-89.837838	-2.588895	-2.283031	-2.141600	-0.308618	-1.949256	0.082406	-3.616498	-7.825900	-2.665913	-1.452380	-1.670315	-1.956114	2.934502	-4.349024	4.823180	-5.739584	-5.919113	2.609917	-5.479946	
0.946719	-4.832573	-2.835983	-2.582320	78.890000	-4.108897	-1.423663	-3.691147	-4.995010	-3.225284	-3.412702	-2.328803	-2.413699	-1.522635	-2.618958	-1.516107	-0.036581	-3.016768	-2.173576	1.526698	-0.729870	-0.917823	1.259793	2.395847	3.342819	1.071019	0.119742	-0.161876	0.551759	0.485568	0.470028	-0.039164	-0.491468	0.135062	-0.097060	0.443363	1.085120	-0.195948	0.378706	0.548412	0.214433	0.268794	0.112146	0.838905	0.761575	0.388691	0.377421	0.307264	0.371207	0.379287	0.000000	0.253914	0.356601	4.630971	-2.401688	0.794973	0.609551	100.238579	-3.383908	15.503177	-0.298186	1.312398	-7.923780	-0.707217	0.010567	1.287633	-0.544292	0.183965	0.345139	0.275874	-0.669505	0.412091	0.066032	-0.280483	-0.874386	-1.524234	-0.724615	0.371467	5.749882	-10.157701	-0.443158	-0.710466	-0.312756	-4.125795	0.488783	-9.283358	11.667578	-77.107875	0.981564	0.211544	-0.423208	-2.897258	1.890808	-5.521148	-8.168724	-3.249687	-2.030971	1.946270	-2.139764	1.551042	1.711680	1.272236	-78.257857	-9.568627	2.921760	4.293155	
2.546490	1.593939	1.476475	-0.536741	-0.836124	-0.069578	-0.728081	-1.070811	-3.149015	-3.032404	-2.064383	-3.596121	-2.231856	-1.393891	-0.974714	-4.046936	2.062819	1.002546	-4.725897	-5.621972	-1.678038	-0.205984	0.541852	1.536561	14.323760	33.139520	1.214636	1.013122	0.624084	0.839839	0.691997	0.218731	-0.118700	0.840744	-0.208266	0.129730	0.325357	0.285120	0.588921	0.538572	0.372466	0.301903	0.307087	0.414128	0.493779	0.331055	0.397907	0.352923	0.387019	0.494008	0.253914	0.000000	0.312427	-0.075307	-0.862326	-0.983001	-0.933523	-0.900899	-0.279738	-0.393066	-0.960634	-0.376995	0.352867	-0.429654	1.042909	3.602572	-7.799757	-6.135760	-4.357838	14.853810	3.015467	0.049736	-0.402550	-0.476318	-1.010314	-1.261490	3.469782	-5.193425	-4.144468	-7.546946	3.168747	0.618571	-0.159342	1.896686	-0.227927	-0.506850	-0.896581	-2.798191	2.764837	-1.151810	-1.404413	0.582307	-0.231427	10.939993	-3.244449	-3.974220	-2.406006	-1.674598	-3.072165	-4.585390	-3.966014	7.685601	-4.607909	-5.360364	-12.126768	-11.003190	
-2.662586	-3.955449	-10.111886	0.116169	2.380145	3.035379	-4.375336	-3.678676	-6.904712	-1.714741	-10.054019	-2.611502	-2.812892	-2.782385	-1.445134	-0.477125	-0.773418	-0.965509	-13.814170	-43.612654	-1.816374	-0.309053	1.253174	1.178208	-34.795014	-0.179150	1.685965	0.271441	113.065672	11.534564	1.721488	0.761451	-0.225038	0.190598	-0.512677	0.063392	0.822139	0.180419	1.345260	1.427534	0.529202	0.822007	0.364476	0.489343	0.768649	0.809226	0.407605	0.419189	0.417501	0.553103	0.356601	0.312427	0.000000	1.942711	-1.375239	-3.425532	-0.776990	-0.925664	-1.863014	-1.317508	-1.200772	-0.494275	0.866093	-0.465793	-0.269166	35.660428	-0.802505	2.771431	0.420630	-0.418772	-1.139542	-1.155646	-1.597081	-1.646098	-2.385390	-2.608359	-2.115210	-0.136104	7.305799	3.659640	-0.044175	-0.359779	1.068492	-2.431767	-2.272224	-24.831991	-2.111708	-6.960684	8.146658	0.166218	-1.073620	0.400462	-0.392200	-14.064920	0.766810	4.233481	2.704355	0.645830	-4.260184	-2.969527	5.444243	4.933820	4.968817	-27.910534	-11.749227	6.147889	
0.491222	1.485073	-11.123220	-1.190185	-1.212574	-0.870516	-2.047230	0.749671	0.649440	-26.835294	-4.107215	-1419.170732	2.252358	-3.573528	-3.921641	-3.658528	-1.622400	-2.596066	-1.289263	0.002243	-0.646168	-1.259531	-8.371098	-1.749963	-30.056872	-0.278831	-3.213916	-0.810464	-1.606078	-0.961624	3.062853	-3.899090	-1.069393	-2.536730	-1.138748	-2.280135	-0.489926	-21.628235	0.833274	1.542988	2.731619	1.885075	0.113213	-12.827184	-4.029111	-1.750526	-0.813088	-4.723156	2.608347	-2.546310	4.630971	-0.075307	1.942711	0.000000	0.425479	-0.598479	0.080809	0.168618	0.710658	0.343522	0.243184	0.231584	0.128317	0.562307	0.417277	2.916418	-2.173280	-0.316612	2.339961	-0.735470	-3.061210	-1.593693	-2.091125	-1.366415	-0.284797	0.115656	-3.843952	-0.063593	179.132813	-24.172036	-8.220793	-0.284438	-1.373873	-3.146488	-0.452377	-3.297698	-1.391975	-0.985354	-3.517045	3.527891	-2.558600	-0.651660	-1.173621	8.654762	12.206084	-1.571419	0.004031	-1.696322	2.110077	-0.483078	-1.926238	1.343643	67.780488	-2.762134	-2.271937	-5.945552	
0.317404	-0.379156	-0.577548	-0.631829	-0.611121	-0.519773	-1.590811	-2.527966	0.302241	0.219345	0.596878	12.915081	-3.251541	1.954746	5.582903	-3.650119	-2.587030	-1.912928	-1.467069	-0.869882	-1.115298	-0.977789	12.886836	10.354293	1.390223	-1.018636	-1.747324	0.165939	-1.277545	-9.782533	-1.373670	-1.404394	21.898683	-1.685869	-1.046574	-0.668111	-0.763506	-0.183282	-3.183414	-20.740487	-6.636629	-2.253643	1.222048	5.363695	-0.368877	5.089970	-0.267144	-1.494447	0.503888	-2.206062	-2.401688	-0.862326	-1.375239	0.425479	0.000000	0.046682	-0.121250	-0.036048	-0.010374	-0.069684	-0.302671	-0.086517	0.092942	-0.392517	0.395173	-8.245512	-4.959378	-2.080641	2.060420	0.795480	-0.308217	-1.136390	-1.014945	-1.104156	-1.059173	-1.420957	0.866056	0.796283	0.066194	-0.107989	0.079916	-2.136885	-1.154487	-1.554459	0.838210	-0.638841	-0.146971	-0.776346	-0.545804	-0.151836	175.375000	-1.301572	-67.000000	-87.192399	-4.185023	1.120593	-4.975382	0.196169	2.070872	-9.460983	-1.690017	1.220577	-2.594016	-1.891863	-0.079488	-104.349638	
-0.070611	-0.313376	-0.537427	-0.886487	-0.538378	-0.281338	-0.521300	-0.815179	0.960883	0.700810	-0.067864	-1.308778	1.126727	-0.494925	-1.872718	-2.007878	-1.524165	-3.645098	0.667275	0.153437	4.482148	-3.382707	-0.742971	-0.276458	-6.572693	-1.617696	-1.333936	-1.496074	-0.521110	2.409759	-0.594785	-19.328228	-1.810110	-2.371563	-6.984856	1.937614	-0.474201	1.736020	0.293640	-2.193155	-1.866007	-1.455964	0.712373	-2.054554	5.378965	-5.708122	-0.254016	-1.526129	-2.232089	-1.264843	0.794973	-0.983001	-3.425532	-0.598479	0.046682	0.000000	0.123562	-0.112360	0.005546	-0.045683	-1.114522	0.083165	0.208826	0.314689	6.700842	7.241131	-3.331992	-8.047560	2.612384	0.864371	-0.373181	-1.191444	-2.030030	-1.656007	6.217164	4.591866	2.975151	0.495278	0.252093	0.526283	0.549617	7.459796	4.702441	-3.369619	-71.594637	1.112278	-1.190278	-1.098668	34.321429	0.050278	-2.062051	-1.208673	0.944351	-1.745269	-8.248807	-3.577947	-0.720226	-0.311695	-0.308556	-1.821790	1.784581	-6.936651	-0.759355	-1.681216	-0.174440	-3.735205	
-2.278411	-1.539908	-1.284346	-12.218784	-3.971859	-2.761708	7.609848	3.373685	0.451754	5.508323	6.163471	2.377808	-1918.600000	11.759058	-2.224530	-5.417485	-2.171024	-3.188264	-1.028899	-3.683598	-1.838479	-3.850230	1.729244	-3.686893	-19.947228	-1.099818	128.370968	0.674908	-4.087757	-1.131990	5.122252	-42.987226	-1.982838	-1.234261	-1.215060	-2.582845	-1.997454	4.044298	0.500090	1.693422	-5.252536	-2.479561	-0.428064	-1.690573	-0.975893	-0.898431	-0.631048	-1.262462	0.740831	-1.298134	0.609551	-0.933523	-0.776990	0.080809	-0.121250	0.123562	0.000000	0.000553	-0.066486	0.064173	0.077472	0.064694	0.153160	0.206037	0.192605	0.412707	0.424858	-28.297405	-2.239205	-0.367511	-1.147971	-0.976772	-1.247743	-1.573817	-1.112781	-0.001008	2.623348	-0.950516	-4.428493	-3.360467	-4.471582	3.960407	-2.904756	-1.876396	0.676030	-0.918092	-1.308572	-0.844340	-1.636330	0.021791	31.441352	-0.358415	-1.647466	4.190616	-239.679758	-0.322688	2.669335	-2.001142	-2.637479	0.250786	-1.587997	-1.202216	-0.660879	-1.525192	-2.094364	2.316013	
1.278418	4.362067	3.464050	-5.587381	-6.241628	1.787031	0.022084	49.977165	0.373337	0.667410	1.494569	0.990276	-0.465592	0.127819	-2.153638	-6.134774	-2.984434	-2.318343	-0.880389	0.096106	-2.011512	-3.853346	7.034515	-2.983745	-4.306501	-0.268997	-11.452394	-2.248319	3.683481	-2.205075	-1.102183	-3.476272	-1.829867	-1.030831	-1.353664	-1.602384	-1.629650	0.533762	2.555387	1.807114	-3.972892	-3.715366	0.291211	-1.520570	-1.531426	-2.749954	-0.348954	-0.002362	0.757465	-0.967075	100.238579	-0.900899	-0.925664	0.168618	-0.036048	-0.112360	0.000553	0.000000	-0.046828	-0.003666	0.003152	-0.011022	0.084843	0.016915	0.177232	0.477327	0.033554	7.711729	-1.808920	-0.228215	-0.839066	-1.009320	-1.165813	-1.212229	-1.236535	-0.932628	-0.273041	-1.738820	-6.393595	8.332877	-415.113043	4.926566	-2.234035	-1.171582	2.861709	0.367545	0.156743	-3.343553	-5.730881	-0.070010	-0.677365	-0.668907	0.967445	-1.330528	0.571522	0.333092	219.578788	-1.660971	1.625027	0.776042	-1.176908	8.316111	-1.043514	-1.686036	0.008832	4.422582	
0.108542	0.026991	-0.037098	5.398878	3.035407	0.760993	0.216555	-56.853521	1.224875	1.553637	0.457077	2.408317	0.378631	0.954657	-0.723503	-2.413507	-2.612008	-2.350705	-5.629966	0.603806	1.842590	2.260453	1.327526	1.341727	-0.968199	-1.157089	-2.208006	3.644996	3.132489	-2.500252	-1.084228	-3804.727273	-1.895486	-1.863753	-0.345709	0.956609	-0.590938	24.058559	7.115137	-2.932934	-1.955168	-2.004547	0.678024	17.035537	-0.176964	-1.882709	0.679922	0.276293	-1.187559	4.866873	-3.383908	-0.279738	-1.863014	0.710658	-0.010374	0.005546	-0.066486	-0.046828	0.000000	0.016120	-0.055244	0.044621	0.129453	0.067933	0.213862	0.625656	0.168935	1.805767	-0.365107	-0.118208	-0.828281	-1.258619	-1.549172	-1.441847	0.066130	13.001455	0.941980	-1.429184	-26.033355	3.036388	1.631697	9.646774	-28.186115	150.177083	-2.367218	-0.041201	-0.937204	-7.894400	-3.380142	0.311902	47.182558	-1.270970	2.296278	-13.605905	-2.265912	-27.967514	-1.909947	-1.081530	-0.283365	-3.539968	0.945591	-4.591551	-1.726123	-1.897546	0.661244	-0.430127	
0.011437	0.110795	0.082461	2.398803	1.676006	0.791763	0.674490	9.053174	1.636692	1.890720	0.610028	1.309319	0.141853	0.086816	-0.361672	-2.102164	-3.551872	-2.891682	132.156627	-0.552651	-1.541065	-10.901781	4.389808	5.076118	-4.850369	0.218424	-1.288314	-1.198274	-7.066734	-1.455835	-0.619774	-3.323277	-1.117349	-1.512748	-0.521693	1.388264	-1.788086	2.252876	4.206869	1.565761	-1.261114	-4.025124	0.002865	1.098043	-0.606428	-0.132990	0.165699	-0.884830	-2.360682	0.006257	15.503177	-0.393066	-1.317508	0.343522	-0.069684	-0.045683	0.064173	-0.003666	0.016120	0.000000	0.022560	0.083788	0.025543	0.065458	0.053002	0.296356	-0.018121	0.545772	-0.475042	-0.707878	-1.711471	-1.665679	-1.864428	-1.968751	-2.403273	-23.693467	-1.111524	-4.840386	4.654882	1.860122	0.943645	6.255814	4.980928	0.045950	-1.662117	-1.267239	-0.919183	21.199301	-5.916798	-0.236816	1.063429	-1.535092	7.744942	0.854029	-0.994376	-7.247835	-7.234960	-1.107940	-4.807267	0.451440	-137.617801	20.880184	-1.398698	-2.127865	1.520283	0.261810	
0.418858	0.769799	1.155590	1.938862	2.511550	2.143624	2.000276	1.555247	0.663211	0.926030	2.135361	1.136566	-0.510285	0.262884	-0.511749	-1.134737	-0.846861	-0.154407	7.681760	-2.026534	-2.993293	-60.592473	1.657193	3.884131	-2.531429	-0.228810	4.508691	2.653247	4.541293	-1.610428	-0.965966	-4.436047	6.506763	0.945360	-0.886739	-1.968603	12.676641	-0.141115	0.182164	-0.757219	-1.617248	-0.963356	-0.619965	-1.661244	-0.293798	-1.065620	-0.864783	0.467445	-1.145922	-1.148513	-0.298186	-0.960634	-1.200772	0.243184	-0.302671	-1.114522	0.077472	0.003152	-0.055244	0.022560	0.000000	-0.026278	0.017100	0.018695	0.074839	-0.018928	0.098027	0.638030	-0.024867	3.684869	-1.103004	-0.105546	-0.728171	0.593640	0.525121	2.841886	6.220761	-1.015304	-2.629363	-2.098777	-3.303321	-1.865781	-3.925726	-1.738695	-0.740117	-1.575611	-0.675815	-3.199637	-0.131070	-1.877356	0.368041	-1.091077	-0.644758	-1.067296	4.282663	-4.848478	-3.601370	-2.354078	-0.849378	-2.151955	-1.534143	-1.226048	-1.137338	-1.879331	-0.044665	1.613249	
0.054279	0.276840	0.597167	0.886593	0.933114	1.004115	1.076573	1.102588	0.817872	1.841741	0.605196	1.223670	0.133841	-0.047998	-0.335478	-0.987473	-1.775903	-1.464018	-1.665411	1.056722	-0.890989	9.914586	2.545817	0.882649	-14.098974	-0.448246	-1.242517	-3.455364	-5.389867	-1.330414	-1.208666	0.167319	-0.684806	-1.388100	0.085336	2.174123	-1.657121	5.937602	0.739076	-0.907901	-1.015845	-1.446119	-1.007503	0.567316	-0.097970	-0.414215	-0.295487	0.200047	-0.580295	-0.382637	1.312398	-0.376995	-0.494275	0.231584	-0.086517	0.083165	0.064694	-0.011022	0.044621	0.083788	-0.026278	0.000000	0.060720	-0.004756	0.037205	0.055617	0.000226	0.164175	-0.191407	0.477529	-0.535786	-0.842989	-0.767005	-0.257235	0.343237	-4.563244	6.917647	-0.749917	-2.176150	-4.552904	0.632132	-0.810608	-0.245718	-0.155015	-1.000599	-1.856859	-1.704110	11.627297	-1.388200	-3.625051	1.182491	-1.981818	24.802846	-2.552352	-0.925458	-5.392054	-1.994979	-2.892254	-1.671586	-2.983833	-7.944006	-1.646240	-2.004170	-2.170129	0.431320	-0.586387	
0.128944	0.766294	1.084135	0.465846	1.162247	1.385910	1.375575	1.589931	1.518009	1.849653	0.182278	0.919057	-0.007720	-0.141828	-0.121383	-0.849454	-1.569527	-2.098091	-3.036113	0.031482	-1.076350	-11.328051	47.283136	-2.352834	2.289015	-0.026188	-0.881971	-2.503271	-8.094106	-1.894312	-1.760372	13.961283	-12.758166	-0.951945	-1.166111	0.403217	1.361494	0.725016	1.073940	-0.752883	-1.094757	6.011787	-4.501783	-1.401296	-0.628229	0.021073	-4.825869	0.757625	0.216697	-1.072577	-7.923780	0.352867	0.866093	0.128317	0.092942	0.208826	0.153160	0.084843	0.129453	0.025543	0.017100	0.060720	0.000000	-0.058814	0.007434	0.073021	-0.020621	0.191479	-0.069075	0.744093	-4.335350	-1.699042	-1.670477	-1.303058	-1.637863	-4.930691	-0.265432	-1.096631	-2.321976	17.672604	0.101791	-2.044747	-0.390282	-0.822776	-1.973384	-1.612897	-1.324623	-2.393181	2.400707	29.450883	0.401860	3.398755	-1.400795	-6.431983	-0.830670	-3.972256	-4.747188	-2.675777	-1.431024	-0.869604	-6.159617	0.609174	-1.452097	-3.484075	1.247460	-0.335867	
-0.768429	0.285870	0.284575	0.403618	0.813484	0.854194	0.891256	0.815063	0.853123	0.707139	0.159424	0.258648	-0.267724	-0.102899	-0.345022	-0.421920	-0.692037	-0.756493	1.806349	0.225168	0.829926	4.860700	2.348917	-2.523734	-5.578847	51.163529	0.149271	-1.028304	-5.810024	-0.782258	0.227379	-2.404817	0.939471	-0.384018	0.483681	1.108410	1.938389	0.750115	-0.250165	-1.599470	-1.055677	-1.145140	1.217907	-1.943823	-0.435377	1.022584	-0.574604	-0.276458	-1.080591	-0.550707	-0.707217	-0.429654	-0.465793	0.562307	-0.392517	0.314689	0.206037	0.016915	0.067933	0.065458	0.018695	-0.004756	-0.058814	0.000000	-0.050111	-0.003202	-0.005673	0.081486	0.041507	0.254411	-0.044525	-1.152915	-1.653373	-0.978992	-0.573729	-1.398015	-2.205039	-0.104338	5.613663	-6.428841	5.255072	0.014418	-1.104968	-0.554271	-1.155692	-2.486577	-0.799154	-18.499727	-1.763794	0.511697	0.351552	0.675334	-1.197209	-1.703075	-1.224125	-3.998579	-1.469817	-28.635036	-0.671258	-2.495099	-4.020503	-1.334871	-1.094795	-3.783448	-1.631596	-0.757418	
1.591639	5.100050	279.270492	0.136383	0.901513	1.781793	1.550394	0.492553	0.742281	1.334440	-0.173657	0.473023	-0.298886	0.016192	-0.279029	-0.491270	-0.586841	-0.836928	-0.985222	-0.103909	-1.528263	112.897297	-19.938647	-3.074882	3.690626	0.228358	-1.290483	-2.900659	4.090883	-3.040304	33.118375	0.982645	4.629047	-1.159558	-2.123698	3.076879	-0.750381	-0.032555	-0.232887	-1.211112	-0.957014	-1.963449	-0.294966	-3.491054	0.116108	-0.243826	-28.154462	0.796388	-1.170081	-1.426733	0.010567	1.042909	-0.269166	0.417277	0.395173	6.700842	0.192605	0.177232	0.213862	0.053002	0.074839	0.037205	0.007434	-0.050111	0.000000	0.025397	-0.006983	0.079705	-0.010517	0.221907	-0.313287	-0.460346	-3.207060	-1.009604	-0.679449	3.255519	14.628422	-4.399467	-4.942947	4.692659	-1.047448	-2.847305	-66.401198	-1.551243	-2.146922	-4.340346	-0.662492	-1.733688	-2.282635	1.037539	-0.823856	6.742012	-6.743417	1.119495	5.737931	-1.762186	-4.268700	2.412667	-0.268502	-1.564421	-5.106997	0.770223	-1.467771	13.410216	-0.305869	-1.378754	
-1.398664	-0.188320	1.054920	0.286959	0.966780	1.230864	1.462460	0.257480	0.572183	1.323370	-0.156906	0.140200	-0.098065	-0.537737	-0.195996	-0.297596	-0.383663	-0.441109	-1.148646	28.098563	-4.793224	72.070766	108.495677	-1.771260	3.611393	1.741470	-0.316550	-1.649820	-0.482247	-1.452697	-1.105611	-1.474925	0.399046	-0.694493	-0.447297	0.041847	0.027270	2.318460	0.337922	0.012794	-0.168194	0.155295	-0.588677	0.510270	-0.757209	0.812784	0.941552	0.444442	0.220146	-0.299622	1.287633	3.602572	35.660428	2.916418	-8.245512	7.241131	0.412707	0.477327	0.625656	0.296356	-0.018928	0.055617	0.073021	-0.003202	0.025397	0.000000	0.027485	0.026398	0.016821	0.145480	0.140754	-0.253087	-4.746655	-0.818827	-0.097238	-2.283349	-142.583732	-0.969445	-2.001188	-1.808923	-7.487256	-2.275088	-0.946580	-0.878037	-2.042721	-4.684954	-2.668992	0.399085	-0.695356	1.451368	0.880148	1.439793	0.339378	-2.330926	-1.257986	-1.854966	2.155015	6.716490	-11.707735	0.526161	-13.473898	-0.121320	-1.846943	-3.646211	-1.614420	-1.550626	
1.417117	3.052084	7.307984	-0.082811	1.048460	2.138758	1.867296	0.000476	0.130726	0.474534	-0.118756	0.286361	-0.310877	0.047303	-0.373492	-0.514765	-0.358732	-0.183285	0.488988	-2.530657	-1.475320	-5.973278	-3.993158	-2.190661	0.824743	0.552553	-1.010375	-1.725515	-8.457584	0.243961	-0.382960	-0.106406	47.483991	3.388482	-0.359450	-0.417257	-2.850733	1.084844	0.368022	-1.442818	-1.016484	-1.207716	-0.158310	-20.937500	0.181353	0.097007	7.213693	-0.609809	-1.008123	-1.013321	-0.544292	-7.799757	-0.802505	-2.173280	-4.959378	-3.331992	0.424858	0.033554	0.168935	-0.018121	0.098027	0.000226	-0.020621	-0.005673	-0.006983	0.027485	0.000000	0.023454	0.001001	0.050205	0.020774	-0.138413	-0.603052	-0.551869	1.472371	0.413121	3.715315	3.665658	-3.802353	0.322072	-6.202987	-3.942861	-7.101649	-1.300957	-2.362937	-1.093194	-0.227963	38.463068	1.516904	-0.477015	-1.190635	3.624889	3.114055	-1.248031	10.124813	-1.753476	0.466767	0.933812	3.832516	-1.062595	-131.300254	4.999435	-2.351009	2.923113	-1.645788	-2.250138	
0.101228	0.555573	1.051881	0.008770	0.846992	1.743414	4.232506	0.148876	0.528833	0.913317	-0.075799	0.227634	-0.076253	0.083282	-0.206190	-0.173843	-0.089557	0.058671	-0.251697	2.515693	-11.655252	-4.825663	-2.554369	-2.523913	5.123984	1.541958	-0.941627	-2.009031	-0.197094	-0.877403	-1.140928	-0.419026	5.082064	0.307851	-8.598920	2.903822	-4.397599	0.866240	0.655436	6.860432	0.184298	1.655682	0.136681	-0.352916	-0.774777	-0.247638	14.289165	0.862457	0.605904	-1.092156	0.183965	-6.135760	2.771431	-0.316612	-2.080641	-8.047560	-28.297405	7.711729	1.805767	0.545772	0.638030	0.164175	0.191479	0.081486	0.079705	0.026398	0.023454	0.000000	-0.005590	0.027623	0.016321	0.055750	0.590076	7.077151	3.513385	3.152510	1.877622	-1.787436	-3.826756	-7.438069	-2.495772	-1.881451	-1.818342	-1.468504	-3.297859	-4.942452	-2.796428	-5.438385	-0.487210	0.776660	-0.646605	2.754620	2.017943	-4.450723	-1.155972	-1.373216	0.164522	0.503054	1.916726	0.218155	4.059080	-0.237946	-5.717610	-5.714948	-2.680539	-4.870839	
1.845383	2.886030	2.810854	0.491953	1.338915	1.866077	12.133088	-0.375635	0.297466	0.701528	0.080277	0.035894	0.232006	0.108192	0.054609	0.223665	0.324164	0.520615	0.299489	2.152058	-9.869809	-3.102059	-2.691720	6.550531	-3.293059	0.616088	-0.706323	-1.680717	-6.622567	0.117866	-3.014893	-0.822657	-2.882995	-0.248758	10.172565	0.353110	-3.753888	1.798611	1.254018	0.849628	9.767517	4.904432	1.307082	2.458682	-3.493027	-0.668543	-0.127352	0.450804	1.013386	-0.999037	0.345139	-4.357838	0.420630	2.339961	2.060420	2.612384	-2.239205	-1.808920	-0.365107	-0.475042	-0.024867	-0.191407	-0.069075	0.041507	-0.010517	0.016821	0.001001	-0.005590	0.000000	0.000245	0.019678	-0.036904	0.271576	0.889092	2.545492	0.220377	-0.049752	-1.251976	-2.617672	0.064002	-0.651925	-0.467293	-0.928968	-1.616220	2.558719	-2.829727	-1.068697	-2.213606	-5.274333	-0.573340	-1.774096	11.620113	1.209814	-3.016043	0.068149	-2.069235	0.984680	0.924086	8.965850	3.397662	1.586996	0.524609	-3.771480	-7.738636	-3.085304	3.280770	
0.395632	0.339632	0.096133	0.341679	0.668038	1.190884	5.896784	-0.535355	2.815289	6.717255	0.019637	0.350705	0.604098	0.336600	0.025411	0.139028	0.090801	0.430954	0.032331	0.473768	0.590264	5.617958	2.941914	0.574466	-0.234634	1.926859	-0.421428	-1.645864	-0.301574	-0.666613	-0.307218	0.203343	-0.563983	0.996814	-1.028762	1.532150	-0.532774	1.982415	3.511915	-2.069229	-5.890365	6.078988	1.225600	-1.953708	-2.662881	-1.058326	0.796688	0.269512	5.361925	-1.299323	0.275874	14.853810	-0.418772	-0.735470	0.795480	0.864371	-0.367511	-0.228215	-0.118208	-0.707878	3.684869	0.477529	0.744093	0.254411	0.221907	0.145480	0.050205	0.027623	0.000245	0.000000	-0.001498	-0.009312	0.135702	0.251984	0.326510	-0.289724	-0.168694	-1.684761	10.618392	-12.283726	-1.942864	-83.129870	-0.565374	-2.483827	0.371831	-1.225390	-1.624559	-0.532166	-0.543924	2.178627	-1.226890	3.320774	3.325905	-9.273816	-7.624735	-0.079577	1.529680	0.690058	0.422023	1.597850	0.504369	1.211082	-163.261477	-3.384752	-3.507479	1.098254	
12.705493	-4.534416	-2.434823	2.547915	13.838646	-11.737061	-7.608870	0.625086	5.438977	-5.900925	-0.336361	-0.624210	2.660341	0.353225	0.252800	0.286225	0.266365	0.315787	0.002025	0.296297	0.565955	4.937004	6.952543	0.640645	0.723032	0.048775	-0.419491	-1.492334	-2.758580	-0.407866	-9.299798	-10.929054	-7.308057	1.023829	-16.863550	0.034138	-0.771220	-0.357415	2.372408	-2.040259	5.831755	0.238558	-0.299486	-4.134868	-1.296163	-2.006718	-2.613992	-0.075241	-3.545520	-2.313562	-0.669505	3.015467	-1.139542	-3.061210	-0.308217	-0.373181	-1.147971	-0.839066	-0.828281	-1.711471	-1.103004	-0.535786	-4.335350	-0.044525	-0.313287	0.140754	0.020774	0.016321	0.019678	-0.001498	0.000000	-0.030418	0.045484	0.034633	0.186181	-0.095411	-0.236847	-0.750383	-70.940280	-8.877972	-2.158184	-1.936182	2.243902	6.034338	13.625781	1.392599	-0.491950	0.536902	0.602477	-1.902083	-2.094631	2.323012	1.612714	-0.255098	-1.760215	1.224951	5.267899	0.343933	-0.612861	-7.211535	-0.012764	-13.347609	9.081129	-3.371765	-5.047655	-0.821666	
-1.348311	-1.760795	-3.474403	0.814338	3.765652	-2.704452	-2.806723	1.051075	-2.316083	-2.019923	-0.974160	-7.181277	-4.909253	1.919262	0.395130	-0.170744	-0.037715	-0.210636	-0.276017	-0.189932	0.004713	0.200957	0.369245	0.051273	-0.008725	0.007652	-0.299440	-6.163877	-1.646335	-0.624281	-20.078382	-4.811267	-3.500473	-15.424209	0.163463	-3.608478	-3.483331	-1.754563	-5.909208	-0.943638	-1.043931	0.817355	-1.168737	-0.252473	-5.342407	-1.445320	5.106556	1.330517	-1.390089	-0.444788	0.412091	0.049736	-1.155646	-1.593693	-1.136390	-1.191444	-0.976772	-1.009320	-1.258619	-1.665679	-0.105546	-0.842989	-1.699042	-1.152915	-0.460346	-0.253087	-0.138413	0.055750	-0.036904	-0.009312	-0.030418	0.000000	0.014351	0.049527	0.087120	0.003958	-0.123075	-0.448913	1.129941	1.656660	-4.845314	-7.989788	-1.684599	-1.688586	-4.680060	0.114760	-1.005648	5.446798	0.268718	0.182689	-1.125034	0.199672	1.765008	1.175330	-0.307516	1.051114	158.974806	1.276853	-0.683832	1.244992	-0.463737	1.168118	2.424365	-0.942643	120.478188	-0.964841	
0.421765	-0.097877	-1.057098	-4.693938	-2.294425	-1.759682	-0.473144	40.194260	-1.463705	-2.151668	-3.056874	-0.440462	-1.122812	-1.683217	-3.729964	-0.124341	0.051296	-0.039074	-0.078879	-0.010970	0.038304	0.210712	0.441346	0.434652	1.190896	-0.743664	-0.249007	-0.573874	-2.289923	1.256479	-3.374687	-6.316171	-1.221437	-1.989000	-1.272213	-0.596917	-1.272449	-1.729491	-2.196599	-0.537850	0.017280	0.918265	1.248349	-7.088575	-60.226551	-1.429036	-4.790043	0.656527	-2.317898	-0.240428	0.066032	-0.402550	-1.597081	-2.091125	-1.014945	-2.030030	-1.247743	-1.165813	-1.549172	-1.864428	-0.728171	-0.767005	-1.670477	-1.653373	-3.207060	-4.746655	-0.603052	0.590076	0.271576	0.135702	0.045484	0.014351	0.000000	-0.007553	0.001441	-0.041705	0.144911	0.659888	-0.375171	-0.803349	-4.804651	-6.968048	2.043735	-4.828784	-5.546383	3.074281	0.158240	3.173967	1.476885	-0.026022	-1.283770	-0.287628	-0.569488	-1.305471	-1.149230	2.592939	-9.241813	-0.496533	-1.441337	-0.161369	-0.696878	-0.220599	0.707294	-0.707307	2.012507	-2.247183	
131.847909	5.945868	-0.206692	1.573652	2.540411	-0.098394	2.656605	-2.281863	-0.367662	-1.399553	2.519634	-5.273983	-0.642136	-5.199036	-0.746008	-1.353774	0.056044	-0.130203	-0.048796	-0.093795	-0.009442	0.047974	0.276304	0.298654	1.517157	-0.449476	-0.531353	-0.461598	-2.981177	0.727998	-2.159416	-0.429303	-1.541752	-1.855590	2.977681	3.588108	-6.300015	-2.371357	73.262090	2.206270	-2.898383	0.475632	1.391607	-11.040888	-7.514797	-1.217401	-9.544521	0.332498	-2.055402	-0.087242	-0.280483	-0.476318	-1.646098	-1.366415	-1.104156	-1.656007	-1.573817	-1.212229	-1.441847	-1.968751	0.593640	-0.257235	-1.303058	-0.978992	-1.009604	-0.818827	-0.551869	7.077151	0.889092	0.251984	0.034633	0.049527	-0.007553	0.000000	-0.000479	-0.045609	-0.022369	-0.096911	-1.635937	-2.709509	-2.052622	-4.747259	118.641221	-2.150166	-2.516029	9.601107	0.038621	-2.417397	-0.349580	-0.749602	-0.268852	-0.758379	-1.001492	-0.884811	-0.718850	-0.601684	9.876107	-0.842995	-0.973239	-0.624787	-1.315262	-0.843518	-0.071309	-3.517369	0.689159	-1.655952	
0.579973	1.101647	-1.224347	3.588046	-6.942683	11.615658	-4.256407	-0.117097	1.074984	1.914958	-8.866234	-0.057315	-0.308292	-0.234244	0.038861	-1.123385	0.785702	0.931553	0.291738	0.090838	0.019200	-0.125856	-0.091181	0.032039	0.626034	-4.434124	-2.377316	-0.735745	-0.747171	-0.144180	-1.304433	-8.404944	-1.131457	0.095413	-3.786768	1.220164	3.907078	-2.663661	-188.085271	-6.300161	-2.157372	-0.351294	-1.073091	-3.595730	-1.738145	-0.649429	3.336339	-1.207226	-2.319307	-0.836170	-0.874386	-1.010314	-2.385390	-0.284797	-1.059173	6.217164	-1.112781	-1.236535	0.066130	-2.403273	0.525121	0.343237	-1.637863	-0.573729	-0.679449	-0.097238	1.472371	3.513385	2.545492	0.326510	0.186181	0.087120	0.001441	-0.000479	0.000000	-0.018173	-0.010878	-0.175727	-1.028155	3.075273	2.301409	-0.815047	-0.639166	-1.361770	-1.270660	-2.679021	-1.596524	-1.156026	0.096380	-0.289163	-0.108772	-1.161276	-1.380957	-0.562280	-0.211418	-0.768777	0.472305	-0.920635	-0.282676	-0.427722	-0.420582	-0.411020	-0.159643	-0.985674	0.465345	-1.491082	
0.191970	-7.778499	-0.980748	1.057471	-9.838540	5.657577	-4.970533	-4.683966	0.423881	-0.366837	-1.815671	-0.123635	-0.759944	-6.883160	-2.813603	18.418698	-3.538606	-8.882415	0.848580	0.223544	0.027085	-0.121992	-0.169476	0.073846	0.352835	-0.273189	-0.720987	-0.789297	-0.235707	0.098588	5.493671	-1.440542	-0.191350	-10.262261	-0.921224	1.879029	8.400098	-2.126134	-7.668708	-3.891410	-0.169869	2.213097	-1.559071	-3.067902	-1.770936	0.803108	-0.483562	-2.259268	-1.434856	-1.411597	-1.524234	-1.261490	-2.608359	0.115656	-1.420957	4.591866	-0.001008	-0.932628	13.001455	-23.693467	2.841886	-4.563244	-4.930691	-1.398015	3.255519	-2.283349	0.413121	3.152510	0.220377	-0.289724	-0.095411	0.003958	-0.041705	-0.045609	-0.018173	0.000000	0.015598	-0.043100	-0.383603	0.085183	0.744452	4.342356	-0.755924	-0.991429	-0.824755	0.052452	-0.135491	-0.719940	1.078757	0.957998	0.502203	-1.033232	-1.622437	1.366459	0.507825	-1.117422	-0.027045	-0.488317	0.706017	-0.165125	-0.072492	0.150847	-0.136327	0.878161	-0.289631	-1.111219	
0.501965	-15.862799	-1.698119	-1.118937	-1.268236	-3.287572	-0.950881	0.072816	2.750872	-0.401319	-0.733069	-0.434583	-0.642531	-3.032792	-3.217603	-4.429775	-3.691795	-8.552788	0.898905	0.290771	0.049038	-0.209663	-0.282579	0.074975	0.233321	-0.124916	-0.218696	-0.372742	-0.643635	0.236525	-1.227217	-1.044992	4.984016	-2.276545	-12.494422	0.542983	0.921554	-2.985713	-1.430613	-1.544697	-4.292825	7.293199	3.574178	2.794250	-2.307613	11.421454	0.303557	-1.386293	0.098398	-0.663299	-0.724615	3.469782	-2.115210	-3.843952	0.866056	2.975151	2.623348	-0.273041	0.941980	-1.111524	6.220761	6.917647	-0.265432	-2.205039	14.628422	-142.583732	3.715315	1.877622	-0.049752	-0.168694	-0.236847	-0.123075	0.144911	-0.022369	-0.010878	0.015598	0.000000	-0.028890	-0.064838	0.000828	-0.191828	-0.544662	-1.289104	-1.328802	-1.387659	-0.713983	-1.364693	-0.717295	0.760112	1.325632	0.547561	-0.659708	-1.097902	11.616451	1.333175	-0.591555	-0.131172	0.111700	1.091655	0.593195	-0.358161	0.743270	0.752542	4.833353	-0.949493	0.129909	
-0.206634	-0.923493	-1.133561	-4.064423	-2.523488	-3.857506	1.541623	1.998315	1.260203	-0.095391	0.293464	-0.099437	-0.372209	-2.104733	-2.012795	-2.206501	-3.203436	-10.335138	0.447988	0.012444	-0.016535	-0.074854	-0.204624	0.139473	0.172820	0.082718	0.151999	0.220397	-0.265218	0.581893	-3.130085	-1.335065	-1.031482	0.089908	2.045017	-0.368935	2.389322	10.147981	-0.390527	-1.292310	-7.118246	-0.796622	1.335803	-2.249807	-2.570511	5.418866	0.659792	5.866473	0.543849	0.510100	0.371467	-5.193425	-0.136104	-0.063593	0.796283	0.495278	-0.950516	-1.738820	-1.429184	-4.840386	-1.015304	-0.749917	-1.096631	-0.104338	-4.399467	-0.969445	3.665658	-1.787436	-1.251976	-1.684761	-0.750383	-0.448913	0.659888	-0.096911	-0.175727	-0.043100	-0.028890	0.000000	0.053223	0.273861	0.171063	0.120446	-1.166576	-1.898356	-4.249643	-2.094020	-3.355813	8.053892	-0.195243	0.582663	0.426494	-0.668420	-0.564739	0.070426	0.215772	-0.875786	-0.694557	-0.015849	-0.577943	0.051249	-0.547249	9.680533	32.882084	1.590805	-1.347360	-47.064286	
-0.385542	-0.569617	-0.399011	0.564476	-0.129972	0.453138	-0.215937	0.194090	0.996659	-0.152971	1.271477	0.034923	0.285198	-1.164479	-2.278496	-1.734932	-1.703601	-0.150453	1.080030	0.513143	1.061155	-1.108959	-3.447373	0.165408	-0.005457	-0.088899	-0.161289	-0.094265	-0.573689	-1.523872	-2.585932	-1.528509	-0.236660	8.250171	1.719112	-0.330223	-2.271271	-2.757509	2.775795	-0.346967	107.987835	-27.132601	-11.531825	-1.551500	-2.094263	9.748840	6.442419	-3.799850	-47.750000	-5.029753	5.749882	-4.144468	7.305799	179.132813	0.066194	0.252093	-4.428493	-6.393595	-26.033355	4.654882	-2.629363	-2.176150	-2.321976	5.613663	-4.942947	-2.001188	-3.802353	-3.826756	-2.617672	10.618392	-70.940280	1.129941	-0.375171	-1.635937	-1.028155	-0.383603	-0.064838	0.053223	0.000000	0.041748	0.069140	1.109074	0.545996	-0.769311	-1.892843	-2.245314	-1.958868	-5.648179	-1.308390	-0.969276	-0.578106	-0.550709	-0.343175	-0.125244	-0.519650	-0.799630	-1.041118	-0.379509	-1.029543	-0.286120	-0.377617	-0.406953	-0.228807	-0.888769	-1.207663	8.606218	
-1.109465	-0.294419	0.262503	-1.144704	-0.265969	0.415931	0.374615	1.235899	8.168229	-0.236849	-3.834727	-0.633283	1.090731	-2.778799	-13.846374	-2.990069	-1.801863	-0.747631	1.000000	-0.352969	4.417582	-1.885835	-3.234743	0.580571	0.103742	-0.157983	-0.283596	-0.138247	-0.186801	-1.226131	-1.280569	-1.301123	-11.799499	-3.901799	3575.625000	-0.649244	-3.078435	-2.410508	-1.216975	-0.021446	-1.036175	2.864558	-10.324077	-1.254597	-1.714576	-9.522844	-3.679201	-4.874848	-3.717974	-2.745362	-10.157701	-7.546946	3.659640	-24.172036	-0.107989	0.526283	-3.360467	8.332877	3.036388	1.860122	-2.098777	-4.552904	17.672604	-6.428841	4.692659	-1.808923	0.322072	-7.438069	0.064002	-12.283726	-8.877972	1.656660	-0.803349	-2.709509	3.075273	0.085183	0.000828	0.273861	0.041748	0.000000	0.013193	0.227364	0.633728	-0.212955	-1.341650	-2.006120	-1.976704	-2.747327	-1.647828	-1.170049	-0.966469	-0.797874	-0.740212	-0.109970	0.189454	-0.574346	1.409508	-0.311536	-1.156465	-0.877709	-0.545441	-0.107337	-0.587532	-1.292361	-0.330421	3.150025	
-3.477581	-2.022868	-1.222745	4.546750	-1.441967	-0.187012	-1.198370	-1.161414	-1.927900	-0.532993	-1.496869	-1.939150	2.596575	-15.136765	11.621959	8.714994	-3.742371	-2.046641	-1.755819	-0.981177	6.789157	16.746516	-5.339672	4.231938	0.320119	0.203091	0.147502	0.128440	-0.072031	0.078411	-8.986544	0.770408	-1.665484	-1.539463	-0.700872	-0.957515	-48.030726	0.702249	-0.791827	-0.860330	1.390150	-2.041827	0.827847	-5.776187	-1.203931	-23.637235	-0.674437	6.474624	-3.607492	-0.165753	-0.443158	3.168747	-0.044175	-8.220793	0.079916	0.549617	-4.471582	-415.113043	1.631697	0.943645	-3.303321	0.632132	0.101791	5.255072	-1.047448	-7.487256	-6.202987	-2.495772	-0.651925	-1.942864	-2.158184	-4.845314	-4.804651	-2.052622	2.301409	0.744452	-0.191828	0.171063	0.069140	0.013193	0.000000	-0.005624	-0.132647	-0.335904	-1.123650	-1.855114	-1.767543	-1.847378	-0.504485	-0.764615	-0.346998	-0.779580	-1.091884	-0.517362	0.120314	0.231193	1.552418	0.365741	-0.434113	-1.158534	-0.642118	-0.199942	-0.239992	-0.469062	4.249689	34.261956	
-0.571384	-0.085062	0.178826	-1.820118	-1.398548	-1.648857	-3.604689	-16.593875	-0.778322	0.971371	2.440328	-2.286496	-2.092800	0.499561	3.416570	-1.720439	-4.341037	-2.719877	-2.023423	1.577060	-1.242787	-1.202512	-0.421881	-4.810487	0.139994	4.014854	3.236078	0.376536	-0.093592	0.491713	-5.865073	-1.168029	-0.209809	0.391929	4.054097	-2.100916	0.872813	5.534948	-0.344672	-1.675921	0.647096	-4.318117	-0.755714	-3.142546	-0.508443	-1.081562	-0.574393	22.759594	-2.692129	21.489130	-0.710466	0.618571	-0.359779	-0.284438	-2.136885	7.459796	3.960407	4.926566	9.646774	6.255814	-1.865781	-0.810608	-2.044747	0.014418	-2.847305	-2.275088	-3.942861	-1.881451	-0.467293	-83.129870	-1.936182	-7.989788	-6.968048	-4.747259	-0.815047	4.342356	-0.544662	0.120446	1.109074	0.227364	-0.005624	0.000000	-0.032341	0.080895	0.134389	-0.199482	0.328958	-0.142951	0.306191	-0.605239	-0.394485	-0.304514	-0.835710	0.760220	1.275790	0.400027	0.271602	-0.551754	-0.605723	-0.681056	-0.597426	-0.251529	-0.478686	-0.475773	0.438147	1.515270	
1.462405	5.781345	-6.668339	-7.999673	-3.265103	-2.471606	-5.614719	-1.238136	-2.378169	-1.050472	-2.695536	-1.667289	-2.619762	-3.350334	3.050049	-1.496966	-47.147959	-5.486056	-7.173249	-0.953012	-0.966102	-0.558523	-0.556332	-0.846624	-1.100923	1.682605	1.916168	-0.382549	-0.226469	0.055161	0.525060	0.987033	-0.046115	1.646418	-0.519934	-2.907424	-0.936868	-4.336043	-1.000741	-1.026307	-1.042930	1.731895	-0.467149	-1.672209	-1.154174	-0.815765	-0.136221	-3.531119	-2.467511	0.781696	-0.312756	-0.159342	1.068492	-1.373873	-1.154487	4.702441	-2.904756	-2.234035	-28.186115	4.980928	-3.925726	-0.245718	-0.390282	-1.104968	-66.401198	-0.946580	-7.101649	-1.818342	-0.928968	-0.565374	2.243902	-1.684599	2.043735	118.641221	-0.639166	-0.755924	-1.289104	-1.166576	0.545996	0.633728	-0.132647	-0.032341	0.000000	0.096532	0.510114	0.132913	0.912442	-0.452249	-0.421285	-0.375292	-0.647873	-0.469579	-2.282277	0.542201	0.806407	-0.420878	-0.173760	-0.332207	-0.793845	-0.662030	-0.795305	-0.649984	-0.742541	-1.103475	-0.921458	-0.922444	
0.012789	-1.890193	-4.157233	-0.497430	-0.887393	-13.992843	2.481155	0.050572	-8.083985	-2.144238	-3.480601	-3.472180	-5.422965	3.388016	-0.816595	-1.595512	-0.478785	1.186784	-6.420782	0.994232	-2.938313	-1.784640	-0.119559	2.116071	9.841211	-7.282271	0.597499	-0.635139	0.486486	0.497967	0.355885	0.113230	-0.139214	0.762186	-0.561616	-2.020624	-1.581309	-1.579023	-0.806872	1.124032	-0.829223	-0.306560	1.184807	0.351288	0.302617	0.101210	2.448463	-2.612393	-0.247790	86.982036	-4.125795	1.896686	-2.431767	-3.146488	-1.554459	-3.369619	-1.876396	-1.171582	150.177083	0.045950	-1.738695	-0.155015	-0.822776	-0.554271	-1.551243	-0.878037	-1.300957	-1.468504	-1.616220	-2.483827	6.034338	-1.688586	-4.828784	-2.150166	-1.361770	-0.991429	-1.328802	-1.898356	-0.769311	-0.212955	-0.335904	0.080895	0.096532	0.000000	0.080991	-0.443499	-0.683963	-0.564416	-0.380238	-0.890466	-0.226215	0.130623	-2.877496	-0.515873	-0.282499	-0.678561	-0.871423	-0.395910	-0.370696	-0.505592	-1.352253	-0.722627	-0.860108	-1.523897	-1.391275	-0.596708	
2.900284	2.936843	2.703349	-4.360145	-2.934557	-1.054789	0.461668	-0.442575	1.800678	4.575365	4.449456	-5.232735	-4.008179	4.842230	-7.736897	-2.274792	0.445958	0.003035	0.552926	-0.318198	0.174033	6.593349	-0.905262	1.959819	0.994401	0.189474	-0.858975	-0.812355	0.876347	0.998159	0.178376	-0.185335	0.127935	2.162305	-0.295844	-2.848975	-1.266598	1.365975	-0.512088	-0.673625	-0.338741	0.014404	0.329626	0.926995	0.019031	-0.642526	-0.057602	-1.621485	-1.216791	5.020052	0.488783	-0.227927	-2.272224	-0.452377	0.838210	-71.594637	0.676030	2.861709	-2.367218	-1.662117	-0.740117	-1.000599	-1.973384	-1.155692	-2.146922	-2.042721	-2.362937	-3.297859	2.558719	0.371831	13.625781	-4.680060	-5.546383	-2.516029	-1.270660	-0.824755	-1.387659	-4.249643	-1.892843	-1.341650	-1.123650	0.134389	0.510114	0.080991	0.000000	-0.079546	-0.272414	0.078673	-0.034226	-0.538110	3.969089	0.126017	-1.412870	-0.932220	-0.618607	-0.432369	-0.001772	-0.364487	-0.297372	-0.443496	-0.932789	-0.595701	-1.382638	-0.843205	-0.242494	-1.240708	
-0.878793	-0.562774	-0.544867	17.102783	-5.388233	-22.182714	6.748171	1.975041	22.023024	-2.108667	-1.358978	-0.740945	-1.581549	0.699903	0.998094	0.479323	1.302923	-5.141447	-2.525368	-0.507246	-0.238197	-3.964460	-1.161220	0.090409	0.109434	0.309766	-1.075501	-1.140671	-1.657988	-0.964384	-1.636394	-0.320872	-0.079117	-0.078359	-1.597640	-2.199629	-1.476337	-67.418667	1.173298	-1.948735	0.076549	0.190801	2.673031	2.615254	-0.225559	-2.149412	-1.035024	-0.865831	-2.110982	-2.175729	-9.283358	-0.506850	-24.831991	-3.297698	-0.638841	1.112278	-0.918092	0.367545	-0.041201	-1.267239	-1.575611	-1.856859	-1.612897	-2.486577	-4.340346	-4.684954	-1.093194	-4.942452	-2.829727	-1.225390	1.392599	0.114760	3.074281	9.601107	-2.679021	0.052452	-0.713983	-2.094020	-2.245314	-2.006120	-1.855114	-0.199482	0.132913	-0.443499	-0.079546	0.000000	-0.087873	-0.516797	-1.062746	0.017384	1.073749	-0.380862	-0.508649	-0.036429	0.185415	-0.824789	-0.350093	-0.581538	-0.002402	-0.239765	-0.604162	-0.463824	-0.506943	0.651134	0.182265	-0.444143	
0.216709	0.209314	6.489716	-0.544027	-1.130816	-0.211344	1.749890	-5.135682	-5.227450	-2.892545	-22.171758	-1.941553	-5.480274	8.527273	-34.793230	0.079488	3.239232	4.346535	8.175611	0.278578	4.875455	0.020628	0.894323	5.457477	-2.034717	-1.877957	-1.388091	-0.455253	0.636001	-1.090046	-2.083384	-1.274950	-0.146877	-0.266143	-0.261825	-0.696493	-1.420463	-2.364686	-1.294358	-0.570004	-2.138459	-1.294894	0.170392	-0.694901	0.990452	-1.992715	-1.260517	-0.475835	-1.594282	-89.837838	11.667578	-0.896581	-2.111708	-1.391975	-0.146971	-1.190278	-1.308572	0.156743	-0.937204	-0.919183	-0.675815	-1.704110	-1.324623	-0.799154	-0.662492	-2.668992	-0.227963	-2.796428	-1.068697	-1.624559	-0.491950	-1.005648	0.158240	0.038621	-1.596524	-0.135491	-1.364693	-3.355813	-1.958868	-1.976704	-1.767543	0.328958	0.912442	-0.683963	-0.272414	-0.087873	0.000000	-0.051951	-0.147818	-0.124210	-0.574108	-0.205629	-0.252177	-0.524296	-0.469964	-0.557666	-0.503119	-0.698227	-0.334518	-0.589398	-0.339486	0.195137	0.075623	0.160218	0.098638	-0.354652	
1.131740	0.934984	0.022166	3.167601	0.556763	0.327244	4.213984	1.564976	-0.035185	-1.888323	-9.403260	-4.608401	9.794533	-0.883023	1.658354	-0.076933	8.646949	-1.620357	-2.254087	-5.011921	4.885364	0.053447	1.075078	4.030206	-0.925462	-0.597029	-0.667407	1.083850	-2.526819	-1.915646	-1.478129	-1.708329	-0.558518	-0.353020	-0.046919	0.195852	12.934000	-4.078449	-0.551882	-1.053768	-1.724546	-1.800702	-1.148510	-1.629775	0.114859	-1.376060	-16.772523	-1.695884	-2.120197	-2.588895	-77.107875	-2.798191	-6.960684	-0.985354	-0.776346	-1.098668	-0.844340	-3.343553	-7.894400	21.199301	-3.199637	11.627297	-2.393181	-18.499727	-1.733688	0.399085	38.463068	-5.438385	-2.213606	-0.532166	0.536902	5.446798	3.173967	-2.417397	-1.156026	-0.719940	-0.717295	8.053892	-5.648179	-2.747327	-1.847378	-0.142951	-0.452249	-0.564416	0.078673	-0.516797	-0.051951	0.000000	0.152405	0.700666	-0.271760	-0.450033	0.129310	-0.912389	-0.498547	-0.106151	-0.238217	-0.162661	-0.252491	-0.082314	-0.526685	-0.409699	0.858688	0.169591	-0.053435	2.027996	
-0.345422	0.217384	0.127168	-0.200886	0.793194	0.600923	-1.030860	-3.410683	-4.335894	-0.806699	-5.402124	-3.222640	-1.296046	-3.080456	1.603278	-0.110938	3.904983	6.986361	-2.717402	20.355584	19.107143	3.083816	0.710432	-1.245792	-0.309861	-2.551608	-1.671693	-0.872030	-1.010048	-2.696737	-1.112646	-5.207321	7.996764	-0.286321	0.507683	-0.276541	-0.285369	-17.574183	-2.132083	-2.748877	-1.378779	-1.651295	-2.239886	-1.735191	-0.790370	-4.019175	5.097135	-1.083726	0.318238	-2.283031	0.981564	2.764837	8.146658	-3.517045	-0.545804	34.321429	-1.636330	-5.730881	-3.380142	-5.916798	-0.131070	-1.388200	2.400707	-1.763794	-2.282635	-0.695356	1.516904	-0.487210	-5.274333	-0.543924	0.602477	0.268718	1.476885	-0.349580	0.096380	1.078757	0.760112	-0.195243	-1.308390	-1.647828	-0.504485	0.306191	-0.421285	-0.380238	-0.034226	-1.062746	-0.147818	0.152405	0.000000	0.017957	0.243813	-0.106736	0.518698	-0.363131	-0.326694	-0.024347	-0.503131	-0.612033	-0.808435	-0.677361	-0.257864	-0.498420	0.153371	-0.077511	-0.131442	1.101453	
1.075568	-0.127170	-3.144104	11.657049	-11.891461	-6.819967	-0.104826	-2.133999	-23.973976	1.235837	6.203828	1.732925	2.943779	0.221270	0.952821	-0.005343	-4.528959	-0.781465	-1.502752	0.111995	-0.324278	1.946712	4.195365	13.156560	-0.323759	-1.993314	-11.403261	2.453223	-3.347918	-1.509747	-4.817758	-0.962171	1.482629	1.293796	-6.303822	-0.208447	-0.100159	-0.223226	-1.842298	-1.176060	-1.060820	19.785782	-1.541786	-5.814924	-0.767895	-1.602468	0.783133	-37.829225	-3.836590	-2.141600	0.211544	-1.151810	0.166218	3.527891	-0.151836	0.050278	0.021791	-0.070010	0.311902	-0.236816	-1.877356	-3.625051	29.450883	0.511697	1.037539	1.451368	-0.477015	0.776660	-0.573340	2.178627	-1.902083	0.182689	-0.026022	-0.749602	-0.289163	0.957998	1.325632	0.582663	-0.969276	-1.170049	-0.764615	-0.605239	-0.375292	-0.890466	-0.538110	0.017384	-0.124210	0.700666	0.017957	0.000000	-0.196031	-0.287738	-0.058932	-0.725693	-0.003298	0.284392	-0.200753	-0.344874	-0.576920	-0.450158	0.022812	-0.230371	-0.395501	0.706985	0.303259	0.799638	
0.471712	-0.851520	-2.620164	-2.268734	-0.319755	-5.409758	-14.414357	-2.647236	-1.731931	-2.106113	-1.180425	1.397159	3.090259	-1.624221	-2.269340	-2.890200	-11.293241	-3.032324	-0.776902	-4.484759	-0.426878	0.743684	1.552319	1.420714	0.238405	-0.954583	-4.645181	-0.615991	-1.538493	-1.121757	-8.449238	-1.082684	-0.060926	1.434009	3.523391	-3.570016	-0.087259	-0.268884	-0.917965	-1.007802	-1.970080	-6.177836	-1.077841	0.452014	-1.177997	-1.508840	1.955488	-2.821490	-1.661722	-0.308618	-0.423208	-1.404413	-1.073620	-2.558600	175.375000	-2.062051	31.441352	-0.677365	47.182558	1.063429	0.368041	1.182491	0.401860	0.351552	-0.823856	0.880148	-1.190635	-0.646605	-1.774096	-1.226890	-2.094631	-1.125034	-1.283770	-0.268852	-0.108772	0.502203	0.547561	0.426494	-0.578106	-0.966469	-0.346998	-0.394485	-0.647873	-0.226215	3.969089	1.073749	-0.574108	-0.271760	0.243813	-0.196031	0.000000	-0.179901	-0.238481	-0.909336	-0.290711	-0.640931	-0.428042	-0.022850	-0.334511	-0.723100	-0.107719	-0.320062	-0.406168	-0.212316	-0.162684	1.457071	
-2.136799	-2.937313	-1.377487	-3.134509	-3.326024	-1.257652	-3.145040	0.105501	-0.622131	0.215815	-1.656271	-0.109635	0.215941	1.020227	3.253816	-7.521216	-1.507811	-1.344019	-0.454294	1.629230	-3.047872	-0.828133	-1.145088	-1.309754	-1.405517	-1.755616	-1.729230	0.098374	-0.550870	-3.545163	4.877410	-0.659730	0.735889	-0.383325	-7.999587	-2.053557	0.046262	-0.452418	-0.142177	-0.199767	-1.511600	-1.389432	-6.228474	0.183767	-0.743107	-0.413950	5.861007	2.917490	0.742349	-1.949256	-2.897258	0.582307	0.400462	-0.651660	-1.301572	-1.208673	-0.358415	-0.668907	-1.270970	-1.535092	-1.091077	-1.981818	3.398755	0.675334	6.742012	1.439793	3.624889	2.754620	11.620113	3.320774	2.323012	0.199672	-0.287628	-0.758379	-1.161276	-1.033232	-0.659708	-0.668420	-0.550709	-0.797874	-0.779580	-0.304514	-0.469579	0.130623	0.126017	-0.380862	-0.205629	-0.450033	-0.106736	-0.287738	-0.179901	0.000000	-0.309125	-0.704332	-0.052813	-0.106376	-0.117385	-0.356553	-0.597704	-0.483772	-0.511707	-0.641757	-0.570867	-0.116489	-0.172866	0.319341	
-23.524545	-3.793790	-1.857025	1.927555	2.037380	1.106204	-1.159420	9.177726	-24.118533	-1.221647	-0.771172	-0.151457	0.134339	-14.364961	-3.054052	-0.456025	1.089701	-16.544369	1.759551	10.233570	-0.297030	0.117932	-0.684494	0.431129	-7.895305	-3.729215	-1.492584	-0.486998	-2.489209	-2.000128	-5.545739	-3.470919	-1.289391	-0.507369	-6.625928	52.961778	-3.734396	-7.320135	-0.516012	-0.185043	-0.365919	-1.076547	-2.916524	-2.449924	-0.662914	-4.222763	-8.508163	-2.481819	-1.128496	0.082406	1.890808	-0.231427	-0.392200	-1.173621	-67.000000	0.944351	-1.647466	0.967445	2.296278	7.744942	-0.644758	24.802846	-1.400795	-1.197209	-6.743417	0.339378	3.114055	2.017943	1.209814	3.325905	1.612714	1.765008	-0.569488	-1.001492	-1.380957	-1.622437	-1.097902	-0.564739	-0.343175	-0.740212	-1.091884	-0.835710	-2.282277	-2.877496	-1.412870	-0.508649	-0.252177	0.129310	0.518698	-0.058932	-0.238481	-0.309125	0.000000	-0.176812	-0.263072	-0.351166	-0.521878	-0.665356	-0.097665	-0.348728	-0.147265	-0.447653	-0.167333	-0.383528	-0.139863	-0.032018	
-4.348897	-3.624399	-0.771710	-5.725983	-0.711148	-2.159486	-2.872665	-0.185953	2.653691	-1.114422	-6.626990	-0.581757	0.255761	-0.477193	14.523598	0.854261	1.137195	-0.018922	-0.020383	-0.762584	-1.333709	-1.003873	-26.159683	-7.357842	-4.343215	3.940931	-4.508831	0.731363	-1.022020	-0.905223	-1.408920	-2.895996	-0.399232	-0.503449	-1.093387	-0.214314	-1.962714	-1.660409	-2.083255	0.079448	-0.243773	0.443771	-2.729433	0.164047	0.635008	-2.880217	-3.747793	-3.556754	-3.638766	-3.616498	-5.521148	10.939993	-14.064920	8.654762	-87.192399	-1.745269	4.190616	-1.330528	-13.605905	0.854029	-1.067296	-2.552352	-6.431983	-1.703075	1.119495	-2.330926	-1.248031	-4.450723	-3.016043	-9.273816	-0.255098	1.175330	-1.305471	-0.884811	-0.562280	1.366459	11.616451	0.070426	-0.125244	-0.109970	-0.517362	0.760220	0.542201	-0.515873	-0.932220	-0.036429	-0.524296	-0.912389	-0.363131	-0.725693	-0.909336	-0.704332	-0.176812	0.000000	-0.128289	-0.601513	-0.355042	-0.446326	-0.004749	-0.460688	-0.374219	-0.200152	-0.110383	-0.019468	-0.499790	-0.923884	
-1.000968	-1.042592	-0.838362	-0.559708	6.059623	4.718275	2.365733	1.674247	-2.412010	-11.899714	-0.707597	2.564911	-1.174712	37.766907	0.567770	2.023247	0.965246	-0.097822	-0.263030	0.320563	-0.157823	2.529835	5.076866	-0.169562	-0.868014	-2.042666	-5.087705	-2.891858	-3.980033	7.117489	1.099860	-3.071245	0.699992	-0.186689	2.353145	-0.243144	-0.888064	-0.462769	-0.776879	4.374622	-0.185106	-0.818557	-1.072997	-6.679213	-1.559859	-3.852637	-2.542007	-4.585261	3.032343	-7.825900	-8.168724	-3.244449	0.766810	12.206084	-4.185023	-8.248807	-239.679758	0.571522	-2.265912	-0.994376	4.282663	-0.925458	-0.830670	-1.224125	5.737931	-1.257986	10.124813	-1.155972	0.068149	-7.624735	-1.760215	-0.307516	-1.149230	-0.718850	-0.211418	0.507825	1.333175	0.215772	-0.519650	0.189454	0.120314	1.275790	0.806407	-0.282499	-0.618607	0.185415	-0.469964	-0.498547	-0.326694	-0.003298	-0.290711	-0.052813	-0.263072	-0.128289	0.000000	-0.231828	0.102667	0.055161	0.064416	0.030729	-0.155881	-0.076857	-0.106151	-0.178290	-0.282835	0.131883	
34.519123	5.366277	-1.421686	-8.555068	-2.254543	-4.016793	12.473001	-2.806841	-2.021551	-6.608936	2.081472	1.623225	6.914369	8.988646	-0.301712	-5.623060	-1.213531	-0.769061	-0.551608	0.027858	0.161633	4.072594	0.468373	0.242660	-0.458529	-0.895075	-0.268617	-0.663899	-0.203130	1.127029	3.587507	-0.151508	-0.477113	-0.577068	0.125431	0.312318	-1.792020	-0.384523	-0.201511	-1.284510	-0.536136	-1.264463	-0.719711	-1.185924	-2.867722	4.367319	-1.965407	-2.308747	-7.439484	-2.665913	-3.249687	-3.974220	4.233481	-1.571419	1.120593	-3.577947	-0.322688	0.333092	-27.967514	-7.247835	-4.848478	-5.392054	-3.972256	-3.998579	-1.762186	-1.854966	-1.753476	-1.373216	-2.069235	-0.079577	1.224951	1.051114	2.592939	-0.601684	-0.768777	-1.117422	-0.591555	-0.875786	-0.799630	-0.574346	0.231193	0.400027	-0.420878	-0.678561	-0.432369	-0.824789	-0.557666	-0.106151	-0.024347	0.284392	-0.640931	-0.106376	-0.351166	-0.601513	-0.231828	0.000000	-0.034576	-0.097108	-0.634705	-0.476402	-0.748522	-0.183423	-0.479245	-0.457617	-0.223660	-0.554630	
-0.251094	-2.248800	-1.810900	-2.737434	-1.847017	-0.833749	-0.210086	4.260970	-0.806313	-0.186425	1.248367	-1.430059	-0.518847	-3.415828	-1.511635	-0.087830	-0.423149	-2.297604	-1.905570	-2.002565	16.600515	2.161104	2.024203	1.056052	-0.471731	-1.295494	-11.528000	1.341309	3.661688	0.455636	-1.085919	-0.538588	2.275373	-0.074379	-0.561821	-1.154956	-0.103561	-0.656332	-0.517407	-0.913554	-4.496777	0.272199	-0.174616	-0.332101	-1.149426	-0.773940	-3.391555	-2.761496	-7.223002	-1.452380	-2.030971	-2.406006	2.704355	0.004031	-4.975382	-0.720226	2.669335	219.578788	-1.909947	-7.234960	-3.601370	-1.994979	-4.747188	-1.469817	-4.268700	2.155015	0.466767	0.164522	0.984680	1.529680	5.267899	158.974806	-9.241813	9.876107	0.472305	-0.027045	-0.131172	-0.694557	-1.041118	1.409508	1.552418	0.271602	-0.173760	-0.871423	-0.001772	-0.350093	-0.503119	-0.238217	-0.503131	-0.200753	-0.428042	-0.117385	-0.521878	-0.355042	0.102667	-0.034576	0.000000	0.004142	-0.349384	-0.410290	-0.319303	-0.169263	0.072786	0.219877	-0.002503	-0.271705	
-1.457177	-1.866553	-2.483621	-0.375118	-0.928740	-2.004224	-1.693788	-0.703806	-1.461617	-1.117125	-1.778104	-2.002876	-1.363172	3.067813	-2.062419	1.068309	-1.824204	-0.630105	-1.282565	-2.538095	-1.571821	-0.572215	-11.421631	4.899521	-0.344672	0.175423	-8.509843	-12.767908	-0.524253	-1.197999	-0.919125	-1.149898	0.426670	-0.137563	-0.832723	-1.128400	-2.094553	0.174840	1.041885	-0.512085	-0.468509	0.214711	-2.147440	-0.618599	-0.423006	0.156878	7.218015	6.769708	-2.572896	-1.670315	1.946270	-1.674598	0.645830	-1.696322	0.196169	-0.311695	-2.001142	-1.660971	-1.081530	-1.107940	-2.354078	-2.892254	-2.675777	-28.635036	2.412667	6.716490	0.933812	0.503054	0.924086	0.690058	0.343933	1.276853	-0.496533	-0.842995	-0.920635	-0.488317	0.111700	-0.015849	-0.379509	-0.311536	0.365741	-0.551754	-0.332207	-0.395910	-0.364487	-0.581538	-0.698227	-0.162661	-0.612033	-0.344874	-0.022850	-0.356553	-0.665356	-0.446326	0.055161	-0.097108	0.004142	0.000000	0.005351	-0.286537	-0.029583	-0.226649	-0.162554	-0.270147	0.153013	0.463404	
-0.234959	-1.087363	-2.044160	9.949324	-4.401579	-3.896022	-1.297142	4.510479	-2.709368	-21.627907	0.286961	-1.129666	-3.295210	-1.841987	-3.954161	-8.064910	-4.599764	-9.521120	-2.809208	-1.302993	-2.545627	-4.379977	0.191159	0.107468	-0.424935	-2.600808	-3.087320	-0.309244	-0.652180	-0.653935	-1.828799	-2.575279	-1.081401	-1.228688	-0.958567	-1.568370	-1.496405	-1.031842	-0.207064	-1.484523	-2.407384	-1.055863	-1.667933	-3.981361	-1.210308	-1.082589	-2.163488	-2.567462	-18.797237	-1.956114	-2.139764	-3.072165	-4.260184	2.110077	2.070872	-0.308556	-2.637479	1.625027	-0.283365	-4.807267	-0.849378	-1.671586	-1.431024	-0.671258	-0.268502	-11.707735	3.832516	1.916726	8.965850	0.422023	-0.612861	-0.683832	-1.441337	-0.973239	-0.282676	0.706017	1.091655	-0.577943	-1.029543	-1.156465	-0.434113	-0.605723	-0.793845	-0.370696	-0.297372	-0.002402	-0.334518	-0.252491	-0.808435	-0.576920	-0.334511	-0.597704	-0.097665	-0.004749	0.064416	-0.634705	-0.349384	0.005351	0.000000	-0.127528	-0.108628	0.077752	-0.276491	-0.065322	0.214594	0.258670	
1.304814	1.182720	-0.686393	-8.600475	-0.095987	1.525088	2.074900	1.711870	0.439068	6.838187	-1.952575	-5.832960	0.099386	-3.262330	17.230982	-0.970477	-0.954326	-0.371344	-3.975880	7.167573	-8.663054	8.339748	-2.402223	-1.360961	-0.626282	1.116586	0.921545	-0.272965	50.527446	-0.901227	-2.649406	-1.800459	-0.902138	-0.916449	7.150623	-1.636546	-1.407162	-0.511720	-0.934790	-1.369895	-2.082984	-1.017321	-3.353194	-1.737223	-1.515104	-2.913337	-1.165124	-2.645266	9.282609	2.934502	1.551042	-4.585390	-2.969527	-0.483078	-9.460983	-1.821790	0.250786	0.776042	-3.539968	0.451440	-2.151955	-2.983833	-0.869604	-2.495099	-1.564421	0.526161	-1.062595	0.218155	3.397662	1.597850	-7.211535	1.244992	-0.161369	-0.624787	-0.427722	-0.165125	0.593195	0.051249	-0.286120	-0.877709	-1.158534	-0.681056	-0.662030	-0.505592	-0.443496	-0.239765	-0.589398	-0.082314	-0.677361	-0.450158	-0.723100	-0.483772	-0.348728	-0.460688	0.030729	-0.476402	-0.410290	-0.286537	-0.127528	0.000000	-0.234268	-0.072266	-0.280022	-0.232588	-0.255422	0.018853	
0.290455	4.471930	-2.235814	-3.768652	-0.780444	-0.791703	3.306092	-1.748105	-1.222470	-0.342709	-0.392293	-1.098175	-1.787207	-24.063477	-4.405208	0.375759	9.645845	-2.422652	-2.074356	-3.295735	6.337569	1.127730	0.192935	-0.584209	-0.744913	-1.149261	-0.971260	-0.480928	-0.779138	-0.912520	-1.594250	-0.393755	1.145189	0.400838	-1.156483	-0.802679	0.692153	-3.449968	-1.402267	-1.975983	-3.378502	-1.639351	-3.037105	-5.343051	-1.610839	-4.183847	-2.628860	-1.692690	-20.973839	-4.349024	1.711680	-3.966014	5.444243	-1.926238	-1.690017	1.784581	-1.587997	-1.176908	0.945591	-137.617801	-1.534143	-7.944006	-6.159617	-4.020503	-5.106997	-13.473898	-131.300254	4.059080	1.586996	0.504369	-0.012764	-0.463737	-0.696878	-1.315262	-0.420582	-0.072492	-0.358161	-0.547249	-0.377617	-0.545441	-0.642118	-0.597426	-0.795305	-1.352253	-0.932789	-0.604162	-0.339486	-0.526685	-0.257864	0.022812	-0.107719	-0.511707	-0.147265	-0.374219	-0.155881	-0.748522	-0.319303	-0.029583	-0.108628	-0.234268	0.000000	0.054559	0.083525	-0.199656	0.022857	0.565982	
1.469002	1.025006	1.502650	-1.499231	-2.455575	-84.570000	0.627830	-1.126562	-1.653103	1.699854	0.238133	1.176399	-1.874572	-1.289974	-8.171496	-68.256489	-4.780232	-1.681530	-1.934812	-1.949111	-2.798326	-24.339687	-18.212875	-0.136638	-0.703559	-0.155576	43.598071	0.241795	-0.631616	-0.062972	1.253374	-0.060624	0.186632	-0.992963	-1.016317	0.070989	0.824840	-1.361463	0.383055	-3.601788	-3.197711	-1.661041	-3.090773	-1.475150	-3.167343	-1.476306	-1.560996	-4.107087	-4.887443	4.823180	1.272236	7.685601	4.933820	1.343643	1.220577	-6.936651	-1.202216	8.316111	-4.591551	20.880184	-1.226048	-1.646240	0.609174	-1.334871	0.770223	-0.121320	4.999435	-0.237946	0.524609	1.211082	-13.347609	1.168118	-0.220599	-0.843518	-0.411020	0.150847	0.743270	9.680533	-0.406953	-0.107337	-0.199942	-0.251529	-0.649984	-0.722627	-0.595701	-0.463824	0.195137	-0.409699	-0.498420	-0.230371	-0.320062	-0.641757	-0.447653	-0.200152	-0.076857	-0.183423	-0.169263	-0.226649	0.077752	-0.072266	0.054559	0.000000	0.079468	0.016587	0.247254	0.442854	
0.196254	0.724345	1.843005	-2.833333	-1.953727	-2.039210	-1.166165	-1.513213	-1.340072	-1.015734	-0.582331	-0.932293	-0.959125	-1.568453	-2.298344	-9.026549	-2.213530	-1.514576	-1.763803	-2.038129	-2.865147	9.692358	1.485752	0.312933	-0.444668	-2.257617	1.102991	-1.225116	-1.959118	-0.608823	-2.500694	-0.649965	-0.660638	-1.247941	1.145761	-0.233885	0.417786	-0.842781	-0.613759	-2.941632	-0.882933	-6.058030	-9.600970	-2.074097	-3.031045	-2.529772	-2.510889	-4.116688	-3.697719	-5.739584	-78.257857	-4.607909	4.968817	67.780488	-2.594016	-0.759355	-0.660879	-1.043514	-1.726123	-1.398698	-1.137338	-2.004170	-1.452097	-1.094795	-1.467771	-1.846943	-2.351009	-5.717610	-3.771480	-163.261477	9.081129	2.424365	0.707294	-0.071309	-0.159643	-0.136327	0.752542	32.882084	-0.228807	-0.587532	-0.239992	-0.478686	-0.742541	-0.860108	-1.382638	-0.506943	0.075623	0.858688	0.153371	-0.395501	-0.406168	-0.570867	-0.167333	-0.110383	-0.106151	-0.479245	0.072786	-0.162554	-0.276491	-0.280022	0.083525	0.079468	0.000000	0.080280	0.094641	0.486195	
-1.315898	-1.413448	-1.490118	0.224643	-0.364933	0.010396	0.998618	-0.474836	0.812562	0.704322	-0.651968	-1.450207	-0.869401	-0.909244	-1.088383	-0.967556	-1.028682	-0.692530	-0.438161	-2.157957	-18.417143	-23.101899	-4.786390	-9.713847	-3.684540	-2.385739	-1.961064	0.345888	-0.195624	-0.747950	-27.056942	-0.553657	0.860061	-0.782105	-2.405625	-0.738327	-0.555493	-1.423409	-1.736393	-0.401600	-3.488968	-1.184339	-2.877842	-3.081863	-3.716506	-2.264560	2.413267	-7.143226	34.009723	-5.919113	-9.568627	-5.360364	-27.910534	-2.762134	-1.891863	-1.681216	-1.525192	-1.686036	-1.897546	-2.127865	-1.879331	-2.170129	-3.484075	-3.783448	13.410216	-3.646211	2.923113	-5.714948	-7.738636	-3.384752	-3.371765	-0.942643	-0.707307	-3.517369	-0.985674	0.878161	4.833353	1.590805	-0.888769	-1.292361	-0.469062	-0.475773	-1.103475	-1.523897	-0.843205	0.651134	0.160218	0.169591	-0.077511	0.706985	-0.212316	-0.116489	-0.383528	-0.019468	-0.178290	-0.457617	0.219877	-0.270147	-0.065322	-0.232588	-0.199656	0.016587	0.080280	0.000000	0.082198	0.013099	
0.065522	1.960087	0.667616	-1.501753	0.498914	-0.419798	-0.382531	-1.641395	-1.071899	-0.579949	-2.135810	-1.389118	-0.863812	-1.105379	-1.080340	-1.371392	-1.122550	-0.685083	-0.471298	-0.824719	-1.274347	-2.155670	-0.884997	-1.547067	-3.566594	-2.198883	5.105381	-0.581706	-0.410254	-1.499266	-20.549161	-1.851739	-0.264036	-1.522255	-0.481881	1.112909	-0.337970	-2.025807	-10.975578	-5.769261	-3.954301	-1.716980	-3.299611	-2.200407	-2.799885	-5.468663	-4.453785	-2.896486	-15.118177	2.609917	2.921760	-12.126768	-11.749227	-2.271937	-0.079488	-0.174440	-2.094364	0.008832	0.661244	1.520283	-0.044665	0.431320	1.247460	-1.631596	-0.305869	-1.614420	-1.645788	-2.680539	-3.085304	-3.507479	-5.047655	120.478188	2.012507	0.689159	0.465345	-0.289631	-0.949493	-1.347360	-1.207663	-0.330421	4.249689	0.438147	-0.921458	-1.391275	-0.242494	0.182265	0.098638	-0.053435	-0.131442	0.303259	-0.162684	-0.172866	-0.139863	-0.499790	-0.282835	-0.223660	-0.002503	0.153013	0.214594	-0.255422	0.022857	0.247254	0.094641	0.082198	0.000000	0.075835	
-0.006914	-0.708344	-0.786301	-0.030252	-0.264741	-1.240192	-1.462722	-0.317810	-0.592838	2.024048	0.905364	0.846059	0.744058	4.815854	0.552516	4.774572	1.323135	-1.056254	-0.571668	-1.426281	-0.156169	4.361746	-10.037817	-3.648184	-1.538681	-1.258708	0.111588	-0.596950	0.001700	0.588306	-1.122141	-3.223026	-1.201387	-3.641978	-1.505434	-1.280747	-0.971156	1.136378	-18.472015	-2.342528	-4.117594	-2.331094	-7.288739	-4.082100	-3.031275	-26.157803	-13.780412	-3.274656	1.606505	-5.479946	4.293155	-11.003190	6.147889	-5.945552	-104.349638	-3.735205	2.316013	4.422582	-0.430127	0.261810	1.613249	-0.586387	-0.335867	-0.757418	-1.378754	-1.550626	-2.250138	-4.870839	3.280770	1.098254	-0.821666	-0.964841	-2.247183	-1.655952	-1.491082	-1.111219	0.129909	-47.064286	8.606218	3.150025	34.261956	1.515270	-0.922444	-0.596708	-1.240708	-0.444143	-0.354652	2.027996	1.101453	0.799638	1.457071	0.319341	-0.032018	-0.923884	0.131883	-0.554630	-0.271705	0.463404	0.258670	0.018853	0.565982	0.442854	0.486195	0.013099	0.075835	0.000000	

